Wasm-R3: Record-Reduce-Replay for Realistic and Standalone WebAssembly Benchmarks

WebAssembly (Wasm for short) brings a new, powerful capability to the web as well as Edge, IoT, and embedded systems. Wasm is a portable, compact binary code format with high performance and robust sandboxing properties. As Wasm applications grow in size and importance, the complex performance characteristics of diverse Wasm engines demand robust, representative benchmarks for proper tuning. Stopgap benchmark suites, such as PolyBenchC and libsodium, continue to be used in the literature, though they are known to be unrepresentative. Porting of more complex suites remains difficult because Wasm lacks many system APIs and extracting real-world Wasm benchmarks from the web is difficult due to complex host interactions. To address this challenge, we introduce Wasm-R3, the first record and replay technique for Wasm. Wasm-R3 transparently injects instrumentation into Wasm modules to record an execution trace from inside the module, then reduces the execution trace via several optimizations, and finally produces a replay module that is executable sandalone without any host environment - on any engine. The benchmarks created by our approach are (i) realistic, because the approach records real-world web applications, (ii) faithful to the original execution, because the replay benchmark includes the unmodified original code, only adding emulation of host interactions, and (iii) standalone, because the replay benchmarks run on any engine. Applying Wasm-R3 to web-based Wasm applications in the wild demonstrates the correctness of our approach as well as the effectiveness of our optimizations, which reduce the recorded traces by 99.53 percent and the size of the replay benchmark by 9.98 percent. We release the resulting benchmark suite of 27 applications, called Wasm-R3-Bench, to the community, to inspire a new generation of realistic and standalone Wasm benchmarks.

==> data/icount-summary.csv <==
benchmark,static_total,dynamic_total,static_replay,dynamic_replay
factorial,16347,22820,283,282
fib,48008,39006421513,165,37
fractals,79,102779,4,3
funky-kart,271501,1462042080,139492,57017011
game-of-life,517,136354,172,171
guiicons,161099,12552630167,31326,8215204
handy-tools,991677,7037117,67485,80020
hydro,344760,27138,191,59
kittygame,22995,351700358,959,23349628
mandelbrot,31179,36031082028,1125,4007
multiplyInt,48026,35433480449,189,61
pacalc,110730,2497994,3055,50123
rfxgen,190309,1577729516,9775,175271
rguistyler,192231,443008818,7008,221799
rtexviewer,137607,33,1811,8
sandspiel,418179,6926695332,398622,42450686
sqlgui,314525,3224187,30428,289859
sqlpractice,0,0,,
virtualkc,477024,5676,841,8


==> data/icounts/factorial-icount.csv <==
function,static,dynamic
"90",538,2860
"3",211,2853
"67",1773,2553
"27",392,1860
"79",194,1750
"73",200,1700
"106",365,1490
"66",28,1376
"85",161,1375
"1",38,1071
"92",518,1000
"118",460,820
"71",442,720
"93",186,340
"80",54,330
"117",277,300
"r3 main",283,282
"78",7,140
"120",62,0
"121",2,0
"119",7,0
"116",205,0
"114",11,0
"115",76,0
"112",64,0
"113",11,0
"110",52,0
"111",64,0
"108",70,0
"109",64,0
"107",51,0
"104",1,0
"105",73,0
"102",138,0
"103",50,0
"100",374,0
"101",204,0
"98",209,0
"99",619,0
"96",11,0
"97",7,0
"94",675,0
"95",238,0
"91",1,0
"89",4,0
"87",141,0
"88",75,0
"86",6,0
"83",158,0
"84",158,0
"81",144,0
"82",4,0
"77",75,0
"75",7,0
"76",169,0
"74",66,0
"72",1,0
"69",171,0
"70",318,0
"68",155,0
"65",1,0
"63",142,0
"64",36,0
"61",10,0
"62",103,0
"60",204,0
"58",75,0
"59",11,0
"56",75,0
"57",7,0
"54",169,0
"55",75,0
"52",7,0
"53",5,0
"50",10,0
"51",5,0
"48",61,0
"49",55,0
"46",1,0
"47",2,0
"44",139,0
"45",60,0
"42",5,0
"43",46,0
"40",27,0
"41",4,0
"38",295,0
"39",1,0
"36",19,0
"37",614,0
"34",29,0
"35",81,0
"32",54,0
"33",55,0
"30",1,0
"31",213,0
"29",1,0
"28",147,0
"25",135,0
"26",1,0
"23",7,0
"24",72,0
"21",2,0
"22",9,0
"19",1,0
"20",4,0
"17",191,0
"18",50,0
"15",66,0
"16",66,0
"14",66,0
"12",60,0
"13",48,0
"10",616,0
"11",477,0
"8",50,0
"9",1,0
"6",2,0
"7",144,0
"4",42,0
"5",194,0
"2",31,0
"0",49,0


==> data/icounts/fib-icount.csv <==
function,static,dynamic
"7",37,39006421476
"r3 main",38,37
"r3 ___assert_fail",6,0
"r3 ___syscall146",7,0
"r3 ___unlock",6,0
"r3 _emscripten_memcpy_big",7,0
"r3 _pthread_key_create",7,0
"r3 ___syscall140",7,0
"r3 _pthread_once",7,0
"r3 ___syscall6",7,0
"r3 _abort",6,0
"r3 ___setErrNo",6,0
"r3 _pthread_setspecific",7,0
"r3 ___lock",6,0
"r3 ___syscall54",7,0
"r3 abortOnCannotGrowMemory",7,0
"r3 _pthread_getspecific",7,0
"r3 enlargeMemory",7,0
"r3 getTotalMemory",7,0
"r3 f64-to-int",7,0
"r3 abort",6,0
"271",3,0
"272",3,0
"270",3,0
"268",3,0
"269",4,0
"266",4,0
"267",3,0
"264",13,0
"265",11,0
"262",8,0
"263",7,0
"261",8,0
"259",8,0
"260",12,0
"257",53,0
"258",26,0
"255",51,0
"256",221,0
"253",2,0
"254",143,0
"252",16,0
"250",6,0
"251",94,0
"248",646,0
"249",6,0
"247",8,0
"245",41,0
"246",8,0
"243",41,0
"244",41,0
"242",41,0
"240",71,0
"241",41,0
"238",41,0
"239",24,0
"236",10,0
"237",147,0
"234",233,0
"235",6,0
"233",41,0
"231",41,0
"232",7,0
"229",36,0
"230",134,0
"227",129,0
"228",2,0
"225",5,0
"226",104,0
"224",41,0
"222",106,0
"223",25,0
"220",349,0
"221",90,0
"218",41,0
"219",1278,0
"216",206,0
"217",209,0
"215",204,0
"213",223,0
"214",41,0
"211",7,0
"212",28,0
"210",41,0
"208",36,0
"209",80,0
"206",2,0
"207",6,0
"205",93,0
"203",44,0
"204",58,0
"201",28,0
"202",89,0
"199",93,0
"200",338,0
"197",102,0
"198",149,0
"196",130,0
"194",41,0
"195",41,0
"192",41,0
"193",41,0
"190",41,0
"191",41,0
"188",1822,0
"189",41,0
"187",782,0
"185",48,0
"186",210,0
"183",5,0
"184",111,0
"181",256,0
"182",426,0
"179",89,0
"180",10,0
"178",6,0
"176",41,0
"177",118,0
"174",163,0
"175",178,0
"172",157,0
"173",318,0
"170",35,0
"171",157,0
"169",302,0
"167",132,0
"168",302,0
"165",837,0
"166",193,0
"163",134,0
"164",134,0
"161",302,0
"162",1098,0
"160",411,0
"158",302,0
"159",330,0
"156",215,0
"157",215,0
"154",479,0
"155",218,0
"152",854,0
"153",277,0
"151",65,0
"149",144,0
"150",63,0
"147",65,0
"148",3033,0
"145",598,0
"146",75,0
"143",446,0
"144",179,0
"142",360,0
"140",65,0
"141",85,0
"138",60,0
"139",141,0
"137",65,0
"135",54,0
"136",219,0
"133",327,0
"134",560,0
"132",5,0
"130",3,0
"131",57,0
"128",709,0
"129",32,0
"126",127,0
"127",399,0
"124",733,0
"125",31,0
"123",1043,0
"121",11,0
"122",85,0
"119",7,0
"120",6,0
"117",74,0
"118",97,0
"115",114,0
"116",3332,0
"114",149,0
"112",10,0
"113",903,0
"110",3,0
"111",8,0
"108",131,0
"109",6,0
"106",10,0
"107",5,0
"105",6,0
"103",24,0
"104",10,0
"101",41,0
"102",8,0
"99",6,0
"100",41,0
"97",100,0
"98",11,0
"96",31,0
"94",7,0
"95",41,0
"92",104,0
"93",151,0
"90",44,0
"91",4,0
"88",375,0
"89",6,0
"87",23,0
"85",3,0
"86",20,0
"83",164,0
"84",28,0
"81",186,0
"82",31,0
"79",19,0
"80",104,0
"78",56,0
"76",13,0
"77",4,0
"74",14,0
"75",84,0
"72",5,0
"73",98,0
"70",27,0
"71",22,0
"69",121,0
"67",653,0
"68",1153,0
"65",1238,0
"66",74,0
"64",3748,0
"62",74,0
"63",88,0
"60",3,0
"61",84,0
"59",4,0
"57",20,0
"58",85,0
"55",14,0
"56",72,0
"53",50,0
"54",29,0
"51",6,0
"52",120,0
"50",202,0
"48",4,0
"49",16,0
"46",145,0
"47",67,0
"44",4,0
"45",56,0
"42",1564,0
"43",3,0
"41",9,0
"39",10,0
"40",20,0
"37",149,0
"38",64,0
"35",67,0
"36",5,0
"33",9,0
"34",9,0
"32",10,0
"30",27,0
"31",10,0
"28",235,0
"29",30,0
"26",13,0
"27",46,0
"24",2,0
"25",2,0
"23",1279,0
"21",159,0
"22",185,0
"19",51,0
"20",44,0
"17",49,0
"18",6,0
"15",2,0
"16",2,0
"14",2,0
"12",14,0
"13",4,0
"10",186,0
"11",46,0
"8",2,0
"9",21,0
"6",2,0
"5",3,0
"3",5,0
"4",9,0
"1",2,0
"2",3,0
"0",14,0


==> data/icounts/fractals-icount.csv <==
function,static,dynamic
"0",24,54768
"5",21,18008
"4",18,18000
"2",4,4000
"3",4,4000
"1",4,4000
"r3 main",4,3


==> data/icounts/funky-kart-icount.csv <==
function,static,dynamic
"158",845,145243397
"1145",458,142309764
"264",1095,111325211
"493",102,80806589
"276",202,55208884
"286",361,48650165
"68",95,41593803
"r3 H",72587,39775367
"348",149,36323896
"293",269,34819186
"292",51,31310870
"165",202,24123871
"77",415,18024402
"1251",139,17931788
"227",37,17643457
"1435",116,15952596
"1241",903,14883160
"389",65,14820018
"11",158,14145694
"9",170,13322793
"1369",257,13273063
"1223",227,12904464
"191",14,12733203
"148",304,12583403
"1230",403,12152039
"62",33,11962052
"1173",72,11382160
"151",136,11108640
"1227",162,10828881
"1433",164,10509448
"259",123,10431706
"1485",1051,10278431
"1267",338,10125779
"356",54,9878182
"283",587,9605792
"1189",634,9406230
"1229",1462,9021078
"268",599,8826217
"1188",429,8816920
"107",83,8281542
"1487",1019,8203592
"1463",16,8179584
"39",29,7944115
"38",27,7535349
"192",22,7302328
"1268",392,7268963
"1181",653,7201506
"0",42,7182796
"683",122,6644107
"1469",85,6369908
"52",22,6284174
"5",23,6061233
"1196",175,5834325
"10",257,5755849
"4",61,5701151
"1182",572,5663196
"137",111,5658144
"1281",560,5573249
"r3 d",92,5443057
"1269",72,5293584
"1197",489,5157004
"1190",535,5050312
"1280",604,4551916
"r3 e",101,4373024
"152",146,4302328
"1279",704,4237860
"1284",132,4033068
"97",134,3934562
"1263",53,3855803
"76",30,3733340
"1326",629,3692314
"1222",240,3646798
"135",232,3547643
"1",243,3421396
"1184",647,3348284
"674",92,3283728
"1453",42,3182382
"295",182,3059784
"180",553,2928963
"656",51,2892301
"678",90,2791837
"267",840,2781948
"316",46,2755449
"1471",34,2733968
"r3 a",33,2578278
"131",60,2537653
"218",47,2505667
"219",45,2480643
"1395",145,2437740
"249",1028,2362911
"r3 j",33,2359650
"262",348,2323611
"1468",85,2239056
"1142",712,2214439
"78",23,2167597
"90",50,2099700
"444",42,2014194
"589",22,2011632
"55",58,1997358
"255",77,1941551
"1195",272,1846727
"266",253,1775498
"179",338,1771936
"15",114,1744946
"147",127,1703700
"1476",139,1703380
"33",115,1692944
"1271",69,1609328
"1437",128,1595243
"1237",367,1585273
"116",104,1582750
"924",45,1562391
"1146",457,1511948
"1067",6,1502076
"r3 b",16,1496014
"228",244,1491460
"142",199,1352398
"181",317,1287204
"20",188,1220871
"54",36,1130580
"1400",388,1092608
"256",83,972757
"130",29,930229
"419",227,926438
"1219",3,816321
"253",41,789384
"672",39,787979
"923",462,775229
"250",559,769666
"620",39,711034
"1272",52,694390
"26",2,676798
"30",2,672066
"1401",236,664576
"291",49,652998
"501",12,640218
"1217",42,628572
"1169",3,626922
"1086",220,626067
"248",306,625034
"1149",3,618534
"17",148,612282
"246",419,607526
"609",12,555576
"50",3,554022
"106",50,537432
"170",375,506500
"59",2,501000
"599",12,499248
"595",12,499248
"31",97,474159
"294",10,473020
"1467",90,462310
"703",9,456876
"102",99,453986
"305",572,436824
"1403",89,411894
"132",70,394310
"44",1172,383282
"1270",567,368749
"430",227,366815
"1240",200,362972
"701",9,355716
"252",63,354816
"1382",226,349327
"1273",46,337342
"63",22,330296
"1220",34,328238
"336",370,316392
"2",72,301394
"166",46,298392
"623",92,294316
"178",289,275374
"657",4,265508
"634",63,246380
"112",5,236505
"1477",5,235545
"695",77,230929
"269",140,230008
"87",49,227854
"1036",4,227652
"1096",377,223231
"535",9,221688
"927",98,221650
"431",7,215502
"1148",352,214423
"217",54,213218
"242",148,210345
"21",2,199914
"1404",69,194304
"429",6,179370
"618",60,174840
"1168",645,174032
"719",3,166314
"681",70,160154
"r3 g",2940,160077
"46",667,158024
"753",41,156926
"1039",4,154596
"1085",267,152915
"1436",43,151392
"70",56,147422
"251",26,146432
"1041",4,145980
"3",175,145092
"1409",17,143497
"7",36,142031
"94",98,141659
"350",78,141306
"r3 f",16,141011
"669",60,140720
"r3 h",16,138814
"1238",72,138525
"1163",405,130816
"400",74,125554
"310",3,119715
"308",3,119715
"1309",261,117384
"1210",4,113668
"1383",439,113118
"1256",107,111066
"608",49,110729
"r3 k",16,109850
"r3 p",16,109824
"306",165,108723
"134",72,106449
"1076",6,103596
"988",2,90604
"831",17,86462
"418",6,85176
"361",10,84030
"195",187,83052
"420",7,80052
"921",787,78568
"84",45,78413
"461",27,76032
"282",342,76020
"707",195,74361
"r3 o",16,73229
"1050",195,71625
"1159",4,69720
"416",6,68400
"928",182,68132
"1028",4,67304
"1030",4,67288
"120",138,67256
"654",784,66246
"641",234,65809
"1419",4,64184
"1286",57,63498
"105",275,63062
"417",7,62391
"661",116,61722
"280",84,60276
"1139",4,59636
"104",106,59204
"240",212,57492
"297",10,56040
"298",10,56040
"362",10,56030
"1235",401,55561
"263",364,50680
"1461",76,48920
"22",120,48840
"632",102,48156
"1430",4,47556
"60",34,45904
"254",58,45061
"364",4,44824
"1274",57,43530
"24",144,43257
"676",91,42888
"206",3,42228
"160",3,42228
"629",122,40002
"363",14,39214
"433",7,38612
"89",120,38547
"513",179,38072
"1236",527,37355
"247",11,36905
"r3 s",16,36634
"r3 q",16,36621
"r3 r",16,36621
"r3 ia",16,36608
"r3 ga",16,36608
"467",286,36450
"r3 J",30868,35900
"1431",6,34188
"366",4,34088
"1175",415,33884
"188",138,33707
"1421",4,33624
"189",187,32988
"100",62,32426
"951",11,31933
"12",4,29500
"621",13,28184
"925",62,28160
"636",87,28158
"202",628,27871
"1180",139,27354
"1242",91,27286
"950",9,27099
"66",63,25452
"986",3,25197
"439",4,23940
"1228",4,23876
"1462",2,23290
"402",62,23030
"498",71,22788
"16",22,22636
"401",62,22588
"1418",4,22460
"533",9,21897
"1042",4,21800
"563",81,21710
"475",397,21438
"936",17,21204
"125",307,20500
"1299",218,20062
"198",130,19890
"1424",4,19840
"740",7,19712
"738",7,19712
"733",7,19712
"734",7,19712
"544",57,19701
"426",7,19642
"944",29,19531
"662",2,18952
"1425",4,18940
"751",85,18870
"383",505,18685
"r3 M",14778,18548
"162",39,18224
"635",68,17698
"658",83,17330
"119",146,16896
"908",6,16890
"982",3,16788
"1245",75,16689
"432",3,16482
"1143",255,15964
"1070",36,15840
"r3 main",14730,14729
"1221",158,14251
"780",39,14190
"520",161,14168
"69",251,14154
"1394",126,13608
"755",85,13600
"190",132,13551
"41",40,13507
"1427",4,13364
"1193",4,13136
"1285",29,12934
"882",31,12772
"167",176,12496
"484",38,12475
"949",13,12402
"1250",240,12380
"1065",201,11859
"194",138,11605
"1224",71,11501
"1422",4,11208
"1417",4,11208
"201",61,10913
"521",59,10818
"1176",99,10530
"28",50,10503
"1178",129,10367
"150",33,9867
"810",25,9800
"904",1031,9738
"43",27,9426
"847",17,9231
"1449",70,8960
"1075",20,8820
"868",22,8800
"865",37,8732
"579",63,8694
"718",127,8636
"438",3,8460
"1091",3,8448
"86",76,8208
"186",220,7980
"613",13,7956
"1455",76,7870
"8",4,7664
"1160",1216,7592
"61",2,7580
"169",102,7560
"326",88,7356
"605",13,7332
"176",106,7231
"175",305,7200
"492",169,7120
"795",31,6820
"822",17,6766
"351",115,6676
"1243",163,6601
"588",13,6357
"1172",63,6300
"1177",6,6120
"897",19,6042
"827",26,6006
"507",238,5974
"53",13,5910
"578",13,5889
"574",19,5852
"71",18,5712
"942",14,5572
"210",38,5494
"532",2,5410
"226",54,5346
"777",95,5320
"825",23,5244
"177",14,5214
"637",12,5016
"1277",981,4900
"183",67,4857
"83",46,4711
"1454",149,4704
"422",7,4536
"828",22,4444
"340",4,4328
"601",42,4316
"391",114,4302
"1262",40,4240
"939",19,4218
"65",11,4081
"843",23,4048
"890",13,4004
"312",78,3904
"686",169,3887
"1451",74,3842
"1079",101,3838
"876",26,3822
"887",17,3757
"638",7,3731
"713",122,3680
"1083",336,3615
"899",25,3600
"1447",100,3553
"1218",15,3525
"329",269,3497
"129",22,3494
"442",58,3422
"805",10,3340
"652",37,3330
"209",3,3192
"114",166,3084
"157",205,3075
"1141",30,3000
"857",48,2928
"516",11,2750
"96",50,2700
"95",55,2700
"749",60,2644
"445",57,2586
"769",169,2535
"1209",15,2505
"792",22,2486
"644",169,2366
"1293",58,2320
"1040",4,2284
"42",39,2263
"315",40,2240
"r3 w",16,2223
"511",292,2208
"1033",4,2164
"975",4,2164
"879",16,2160
"159",142,2130
"833",21,2121
"1183",4,2064
"722",7,2009
"606",40,1924
"603",40,1924
"1202",4,1912
"651",53,1894
"559",7,1890
"816",23,1863
"25",340,1856
"19",196,1825
"302",20,1820
"809",13,1794
"1296",57,1734
"1371",125,1724
"503",2,1722
"844",17,1683
"871",31,1674
"303",9,1674
"598",55,1640
"594",55,1640
"388",39,1635
"685",137,1619
"1144",28,1603
"1097",29,1541
"1332",179,1530
"172",117,1521
"611",48,1480
"1166",66,1450
"471",193,1416
"1129",4,1404
"1117",4,1404
"1105",4,1404
"836",25,1400
"1478",5,1350
"900",16,1344
"1266",22,1342
"877",22,1342
"840",19,1292
"863",31,1240
"1137",70,1109
"849",10,1090
"1372",80,1088
"1378",52,1080
"476",20,1080
"99",239,1070
"642",2,1066
"823",12,1056
"1073",74,1047
"878",13,1027
"1361",108,972
"814",22,968
"912",10,960
"855",14,896
"883",15,885
"1458",45,880
"48",4,868
"901",17,867
"616",71,852
"1456",45,840
"146",53,795
"51",7,784
"818",25,750
"839",48,720
"273",40,720
"545",2,708
"40",4,708
"643",137,693
"744",702,686
"111",76,684
"r3 1000016",679,678
"r3 aa",197,676
"889",13,676
"1072",2,662
"1325",377,660
"127",4,660
"808",6,648
"1388",132,639
"819",22,638
"1122",42,596
"556",134,590
"1043",589,589
"829",19,589
"1005",6,576
"272",40,576
"880",25,575
"437",13,572
"1347",142,568
"773",154,552
"793",19,551
"1259",61,549
"592",139,534
"1283",3,531
"1340",40,528
"838",22,528
"398",79,526
"1058",121,525
"333",105,525
"122",4,516
"327",92,513
"1321",139,488
"281",124,488
"1328",54,486
"1339",38,480
"1410",479,479
"1082",42,478
"115",101,471
"337",106,470
"1161",370,467
"906",18,464
"1345",21,462
"1287",92,462
"835",19,456
"r3 W",453,450
"1254",30,450
"895",75,450
"101",14,450
"499",111,444
"1140",14,434
"216",14,434
"36",4,432
"670",431,431
"1357",210,420
"747",89,420
"741",411,411
"1071",2,410
"1398",440,408
"1154",405,405
"768",139,404
"1231",45,375
"864",25,375
"339",278,366
"625",90,362
"1344",12,360
"325",109,358
"421",5,355
"655",2,352
"820",25,350
"354",68,344
"647",85,340
"759",111,333
"279",172,329
"834",36,324
"524",309,320
"1080",92,313
"485",89,312
"1459",41,310
"627",70,307
"1342",12,306
"1203",33,297
"930",63,297
"1385",37,296
"898",37,296
"993",23,289
"1390",48,288
"867",22,286
"143",277,277
"699",12,276
"459",138,274
"141",36,272
"667",303,271
"709",124,270
"806",67,268
"1319",66,264
"456",89,264
"149",79,262
"440",100,260
"800",19,247
"309",4,244
"307",4,244
"850",16,240
"762",120,240
"88",76,238
"1081",25,232
"1187",117,230
"1194",56,224
"r3 G",73,219
"502",6,216
"1367",27,205
"615",58,204
"193",4,204
"680",2,202
"1077",4,200
"896",22,198
"1291",100,195
"384",153,195
"756",2,192
"752",2,190
"1387",23,180
"705",2,180
"875",22,176
"794",22,176
"650",172,172
"690",85,170
"1031",7,168
"684",2,168
"1323",82,164
"284",101,162
"r3 T",109,160
"788",10,160
"959",6,156
"1029",7,154
"869",19,152
"1370",27,151
"1334",60,150
"1150",224,149
"1450",2,148
"920",152,148
"223",11,143
"r3 L",73,142
"803",28,140
"314",23,138
"902",19,133
"79",263,133
"798",33,132
"903",101,130
"338",10,130
"r3 ha",132,129
"888",16,128
"757",90,128
"435",4,128
"1412",52,127
"911",91,126
"r3 c",76,125
"881",79,124
"590",2,124
"r3 fa",74,123
"1457",41,122
"r3 ba",67,120
"1337",60,120
"1335",60,120
"1336",60,120
"995",23,119
"702",2,118
"811",39,117
"892",67,116
"582",40,116
"1246",92,114
"817",19,114
"123",92,114
"622",2,112
"528",112,112
"1258",5,105
"443",2,104
"r3 ca",33,102
"746",58,102
"313",2,102
"700",2,100
"675",2,98
"842",19,95
"941",246,93
"1420",4,92
"1162",164,92
"1062",2,92
"996",29,92
"671",2,92
"517",2,90
"1414",17,87
"1432",85,85
"787",17,85
"390",85,85
"894",42,84
"220",86,83
"395",82,82
"688",81,81
"153",27,81
"1016",16,80
"802",16,80
"r3 F",16,78
"r3 D",16,78
"r3 E",16,78
"r3 l",16,78
"75",105,75
"1171",76,74
"1089",128,74
"118",95,74
"607",12,72
"301",24,72
"r3 i",58,71
"1366",14,70
"919",5,70
"289",72,70
"168",14,70
"174",68,68
"472",307,67
"r3 A",33,66
"1384",22,66
"891",22,66
"790",22,66
"r3 ea",16,65
"596",13,65
"846",16,64
"821",16,64
"537",2,64
"1234",63,63
"761",92,61
"1429",4,60
"1330",5,60
"1035",4,60
"271",5,60
"187",47,60
"365",66,58
"1136",65,57
"866",19,57
"785",19,57
"504",57,57
"1365",27,56
"907",28,56
"453",76,56
"64",10,56
"1481",18,54
"1374",75,54
"1373",75,54
"1049",53,53
"1027",13,52
"692",2,52
"1368",14,50
"1232",25,50
"380",49,49
"r3 C",33,48
"1375",175,48
"1090",6,48
"1037",4,48
"1019",8,48
"619",2,48
"r3 oa",51,47
"841",45,45
"385",15,45
"1294",2,44
"874",22,44
"845",22,44
"r3 I",47,43
"r3 Q",47,43
"853",43,43
"778",2,42
"1363",27,40
"918",5,40
"784",10,40
"r3 z",16,39
"r3 y",16,39
"1416",17,39
"1482",2,38
"199",19,38
"34",41,37
"1426",4,36
"1066",2,36
"807",6,36
"1413",62,33
"1134",3,33
"721",3,33
"1489",32,32
"884",16,32
"830",16,32
"1213",15,30
"696",2,30
"322",15,30
"164",3,30
"424",7,28
"r3 B",16,26
"r3 x",16,26
"983",26,26
"872",13,26
"917",5,25
"854",25,25
"812",25,25
"408",25,25
"1174",26,24
"885",12,24
"617",2,24
"224",4,24
"r3 P",27,23
"1411",52,23
"121",23,23
"r3 ya",26,22
"r3 wa",26,22
"r3 ua",26,22
"r3 qa",26,22
"r3 na",26,22
"r3 ma",26,22
"r3 ka",26,22
"1275",22,22
"852",22,22
"736",7,21
"732",7,21
"1087",10,20
"964",10,20
"631",2,20
"583",5,20
"221",10,20
"862",19,19
"804",19,19
"799",19,19
"1095",9,18
"913",9,18
"758",3,18
"330",2,18
"704",17,17
"1167",18,16
"1015",8,16
"905",8,16
"824",16,16
"697",8,16
"1239",15,15
"916",5,15
"35",15,15
"r3 1000015",15,14
"r3 1000013",15,14
"r3 1000014",15,14
"r3 1000011",15,14
"r3 1000012",15,14
"r3 1000010",15,14
"r3 1000008",15,14
"r3 1000009",15,14
"r3 1000007",15,14
"r3 1000005",15,14
"r3 1000006",15,14
"r3 1000004",15,14
"r3 1000002",15,14
"r3 1000003",15,14
"r3 za",18,14
"r3 xa",18,14
"r3 va",18,14
"r3 sa",18,14
"r3 ta",18,14
"r3 pa",18,14
"r3 la",18,14
"1364",14,14
"714",2,14
"r3 Aa",16,13
"r3 ra",16,13
"r3 ja",16,13
"r3 da",16,13
"r3 _",16,13
"r3 Y",16,13
"r3 Z",16,13
"r3 X",16,13
"856",13,13
"1488",14,12
"1408",4,12
"1379",2,12
"1055",2,12
"796",12,12
"673",2,12
"423",3,12
"372",12,12
"29",2,12
"1333",2,10
"934",10,10
"909",10,10
"522",10,10
"14",15,10
"434",3,9
"1011",8,8
"748",2,8
"994",7,7
"1290",2,6
"1093",6,6
"1038",6,6
"940",3,6
"914",6,6
"1406",4,4
"1407",4,4
"763",2,4
"760",2,4
"633",2,4
"624",2,4
"584",2,4
"457",2,4
"454",2,4
"415",4,4
"984",3,3
"425",3,3
"1084",2,2
"614",2,2
"585",2,2
"534",2,2
"500",2,2
"486",2,2
"r3 $",6,0
"r3 V",7,0
"r3 U",7,0
"r3 O",6,0
"r3 N",7,0
"r3 u",7,0
"r3 v",6,0
"r3 n",6,0
"r3 m",6,0
"r3 S",7,0
"r3 R",7,0
"r3 t",7,0
"r3 K",7,0
"1486",4,0
"1484",23,0
"1483",24,0
"1480",125,0
"1479",4,0
"1474",4,0
"1475",37,0
"1473",3,0
"1472",2,0
"1470",136,0
"1465",65,0
"1466",65,0
"1464",4,0
"1460",92,0
"1452",154,0
"1448",74,0
"1446",94,0
"1445",156,0
"1443",4,0
"1444",9,0
"1442",93,0
"1440",99,0
"1441",121,0
"1439",12,0
"1438",315,0
"1434",21,0
"1428",4,0
"1423",4,0
"1415",17,0
"1405",11,0
"1402",4,0
"1399",2,0
"1397",810,0
"1396",900,0
"1393",4,0
"1391",48,0
"1392",2,0
"1389",45,0
"1386",4,0
"1381",28,0
"1380",29,0
"1377",71,0
"1376",68,0
"1362",14,0
"1360",12,0
"1358",12,0
"1359",12,0
"1356",21,0
"1355",21,0
"1353",14,0
"1354",14,0
"1352",12,0
"1350",12,0
"1351",3,0
"1349",49,0
"1348",40,0
"1346",21,0
"1343",16,0
"1341",49,0
"1338",92,0
"1331",166,0
"1329",5,0
"1327",2,0
"1324",328,0
"1322",2,0
"1320",112,0
"1318",2,0
"1316",4,0
"1317",11,0
"1315",4,0
"1313",2,0
"1314",13,0
"1312",13,0
"1310",13,0
"1311",2,0
"1307",13,0
"1308",2,0
"1306",2,0
"1304",2,0
"1305",13,0
"1303",13,0
"1301",12,0
"1302",2,0
"1300",2,0
"1298",127,0
"1297",52,0
"1295",42,0
"1292",58,0
"1289",105,0
"1288",422,0
"1282",741,0
"1278",1731,0
"1276",182,0
"1264",161,0
"1265",48,0
"1261",1065,0
"1260",19,0
"1257",62,0
"1255",7,0
"1253",80,0
"1252",222,0
"1248",96,0
"1249",44,0
"1247",33,0
"1244",28,0
"1233",43,0
"1226",483,0
"1225",133,0
"1216",15,0
"1214",15,0
"1215",11,0
"1211",15,0
"1212",15,0
"1208",42,0
"1207",11,0
"1205",11,0
"1206",11,0
"1204",11,0
"1201",37,0
"1199",19,0
"1200",37,0
"1198",2,0
"1192",15,0
"1191",5,0
"1185",5,0
"1186",38,0
"1179",371,0
"1170",20,0
"1165",19,0
"1164",172,0
"1158",12,0
"1157",36,0
"1155",155,0
"1156",53,0
"1152",143,0
"1153",513,0
"1151",222,0
"1147",197,0
"1138",32,0
"1135",3,0
"1133",139,0
"1132",1528,0
"1130",175,0
"1131",19,0
"1127",27,0
"1128",122,0
"1126",30,0
"1124",3,0
"1125",136,0
"1123",60,0
"1121",116,0
"1120",42,0
"1118",51,0
"1119",4,0
"1115",24,0
"1116",158,0
"1114",111,0
"1112",20,0
"1113",157,0
"1110",3,0
"1111",2,0
"1108",45,0
"1109",51,0
"1107",834,0
"1106",44,0
"1104",45,0
"1102",158,0
"1103",130,0
"1101",115,0
"1099",13,0
"1100",160,0
"1098",46,0
"1094",46,0
"1092",4,0
"1088",13,0
"1078",111,0
"1074",25,0
"1068",5,0
"1069",41,0
"1064",217,0
"1063",27,0
"1060",11,0
"1061",10,0
"1059",2,0
"1057",91,0
"1056",19,0
"1054",308,0
"1052",92,0
"1053",9,0
"1051",56,0
"1048",2,0
"1046",130,0
"1047",19,0
"1045",187,0
"1044",534,0
"1034",4,0
"1032",4,0
"1026",20,0
"1024",9,0
"1025",9,0
"1023",11,0
"1021",8,0
"1022",8,0
"1020",8,0
"1018",8,0
"1017",18,0
"1014",17,0
"1012",8,0
"1013",12,0
"1009",8,0
"1010",8,0
"1008",8,0
"1006",8,0
"1007",8,0
"1003",8,0
"1004",8,0
"1002",8,0
"1000",9,0
"1001",9,0
"999",16,0
"997",5,0
"998",8,0
"991",48,0
"992",59,0
"990",48,0
"989",11,0
"987",4,0
"985",4,0
"981",3,0
"980",3,0
"978",3,0
"979",3,0
"977",9,0
"976",3,0
"974",61,0
"972",79,0
"973",61,0
"971",3,0
"969",3,0
"970",3,0
"968",21,0
"966",13,0
"967",8,0
"965",9,0
"963",18,0
"961",9,0
"962",18,0
"960",54,0
"958",8,0
"956",38,0
"957",10,0
"955",10,0
"953",40,0
"954",15,0
"952",3,0
"947",68,0
"948",76,0
"946",171,0
"945",30,0
"943",66,0
"938",48,0
"937",49,0
"935",10,0
"933",4,0
"931",59,0
"932",267,0
"929",186,0
"926",16,0
"922",128,0
"915",6,0
"910",9,0
"893",22,0
"886",22,0
"873",19,0
"870",84,0
"860",22,0
"861",25,0
"859",96,0
"858",19,0
"851",22,0
"848",47,0
"837",7,0
"832",19,0
"826",7,0
"815",17,0
"813",22,0
"801",40,0
"797",22,0
"791",21,0
"789",25,0
"786",25,0
"783",9,0
"782",2,0
"781",65,0
"779",52,0
"776",100,0
"774",16,0
"775",2,0
"771",16,0
"772",126,0
"770",2,0
"767",2,0
"765",3,0
"766",120,0
"764",74,0
"754",88,0
"750",88,0
"745",2,0
"743",182,0
"742",61,0
"739",3,0
"737",3,0
"735",104,0
"730",7,0
"731",7,0
"729",7,0
"727",3,0
"728",28,0
"726",7,0
"724",7,0
"725",3,0
"723",3,0
"720",2,0
"717",8,0
"715",77,0
"716",184,0
"711",21,0
"712",105,0
"710",39,0
"708",2,0
"706",165,0
"698",2,0
"693",77,0
"694",2,0
"691",2,0
"689",16,0
"687",2,0
"682",2,0
"679",10,0
"677",2,0
"668",2,0
"665",88,0
"666",288,0
"663",10,0
"664",9,0
"660",56,0
"659",2,0
"653",723,0
"649",2,0
"648",2,0
"646",16,0
"645",2,0
"640",2,0
"639",236,0
"630",57,0
"628",2,0
"626",2,0
"612",53,0
"610",12,0
"604",8,0
"602",8,0
"600",8,0
"597",10,0
"593",143,0
"591",90,0
"587",2,0
"586",22,0
"581",13,0
"580",2,0
"577",207,0
"575",2,0
"576",73,0
"572",16,0
"573",88,0
"571",8,0
"569",273,0
"570",9,0
"568",2,0
"566",71,0
"567",2,0
"564",2,0
"565",42,0
"562",144,0
"561",31,0
"560",2,0
"558",44,0
"557",2,0
"555",107,0
"553",2,0
"554",16,0
"552",141,0
"550",6,0
"551",160,0
"549",78,0
"547",45,0
"548",15,0
"546",16,0
"543",10,0
"541",2,0
"542",11,0
"539",173,0
"540",228,0
"538",31,0
"536",2,0
"531",2,0
"530",65,0
"529",2,0
"527",261,0
"525",2,0
"526",73,0
"523",247,0
"519",15,0
"518",16,0
"515",4,0
"514",235,0
"512",2,0
"510",295,0
"509",16,0
"508",2,0
"506",182,0
"505",58,0
"497",2,0
"495",104,0
"496",160,0
"494",2,0
"490",116,0
"491",158,0
"488",111,0
"489",2,0
"487",72,0
"482",11,0
"483",10,0
"481",2,0
"479",118,0
"480",109,0
"478",4,0
"477",2,0
"473",2,0
"474",449,0
"470",177,0
"469",16,0
"468",2,0
"465",73,0
"466",310,0
"463",160,0
"464",2,0
"462",103,0
"460",2,0
"458",72,0
"455",37,0
"451",5,0
"452",18,0
"450",2,0
"448",2,0
"449",125,0
"447",236,0
"446",127,0
"441",58,0
"436",5,0
"428",7,0
"427",3,0
"414",3,0
"413",3,0
"411",3,0
"412",3,0
"410",3,0
"409",7,0
"407",6,0
"405",6,0
"406",7,0
"404",7,0
"403",6,0
"399",87,0
"396",32,0
"397",4,0
"393",10,0
"394",10,0
"392",10,0
"386",5,0
"387",7,0
"382",21,0
"381",3,0
"379",21,0
"377",50,0
"378",39,0
"376",47,0
"374",47,0
"375",7,0
"373",12,0
"371",60,0
"370",4,0
"368",66,0
"369",12,0
"367",53,0
"360",29,0
"358",103,0
"359",98,0
"357",62,0
"355",68,0
"352",121,0
"353",81,0
"349",2,0
"346",2,0
"347",2,0
"345",2,0
"343",15,0
"344",11,0
"341",15,0
"342",11,0
"335",208,0
"334",147,0
"332",19,0
"331",20,0
"328",302,0
"324",13,0
"323",21,0
"321",12,0
"320",12,0
"318",3,0
"319",14,0
"317",28,0
"311",58,0
"304",27,0
"300",10,0
"299",10,0
"296",7,0
"290",29,0
"287",3,0
"288",52,0
"285",85,0
"278",3,0
"277",7,0
"275",40,0
"274",40,0
"270",5,0
"265",212,0
"261",17,0
"260",45,0
"258",2,0
"257",220,0
"244",37,0
"245",37,0
"243",331,0
"241",40,0
"239",52,0
"237",139,0
"238",40,0
"236",10,0
"234",42,0
"235",87,0
"233",50,0
"231",63,0
"232",58,0
"230",89,0
"229",8,0
"225",55,0
"222",34,0
"215",2,0
"213",106,0
"214",92,0
"212",6,0
"211",15,0
"207",3,0
"208",4,0
"204",3,0
"205",3,0
"203",3,0
"200",76,0
"197",138,0
"196",183,0
"185",182,0
"184",206,0
"182",84,0
"173",71,0
"171",125,0
"163",3,0
"161",3,0
"156",220,0
"154",15,0
"155",15,0
"145",162,0
"144",55,0
"140",1154,0
"138",65,0
"139",49,0
"136",164,0
"133",55,0
"128",4,0
"126",163,0
"124",238,0
"117",7,0
"113",5,0
"110",11,0
"108",142,0
"109",59,0
"103",76,0
"98",4,0
"92",5,0
"93",49,0
"91",15,0
"85",8,0
"82",2,0
"80",72,0
"81",126,0
"74",68,0
"73",13,0
"72",44,0
"67",15,0
"58",83,0
"57",6,0
"56",1025,0
"49",180,0
"47",5,0
"45",15,0
"37",126,0
"32",10,0
"27",60,0
"23",12,0
"18",130,0
"13",116,0
"6",3,0


==> data/icounts/game-of-life-icount.csv <==
function,static,dynamic
"0",88,101612
"1",257,34571
"r3 main",172,171


==> data/icounts/guiicons-icount.csv <==
function,static,dynamic
"29",452,6583766616
"13",2712,2088830457
"65",373,1846685736
"8",160,601102404
"67",368,598745700
"106",307,274314348
"92",56,111139056
"20",757,73251423
"7",185,69634337
"212",53104,64771331
"124",330,58567446
"173",952,45158400
"53",887,32887134
"16",580,27893250
"95",534,11622996
"31",473,11518479
"17",65,10371085
"3",22,8489250
"4",256,4995849
"r3 Y",8708,3914201
"155",1900,3748040
"49",153,3328668
"26",21,2528253
"r3 k",5606,2036903
"86",337,1783741
"19",572,1661688
"18",40,1570842
"163",1181,1059723
"117",273,1029936
"r3 X",4426,980343
"21",102,514968
"156",368,507271
"25",179,493784
"r3 s",836,323161
"114",3429,272979
"r3 e",174,268755
"14",184,226352
"102",431,224028
"1",40,170805
"153",253,143918
"r3 b",16,137644
"r3 t",16,137592
"71",72,135384
"140",100,132400
"70",68,131251
"214",81,127323
"50",738,99666
"83",97,85651
"128",131,81984
"6",2578,76618
"r3 Ud",6,72775
"154",57,72300
"162",42,70735
"15",22,67914
"152",88,62651
"r3 Fd",16,45864
"r3 Ja",16,45864
"r3 oa",16,45864
"r3 ea",16,45864
"r3 V",16,45864
"88",122,40078
"159",138,36608
"5",745,34325
"r3 ge",18,24696
"133",24,21168
"60",49,19845
"r3 q",16,17212
"r3 R",198,16071
"r3 f",33,16050
"197",67,14112
"36",108,13328
"209",93,13230
"r3 S",16,11479
"129",53,10976
"12",51,10234
"79",757,8235
"48",1323,7719
"r3 he",18,6174
"r3 ie",18,6174
"160",111,6079
"r3 W",16,5733
"202",13,5304
"200",13,5292
"201",11,4420
"199",11,4410
"r3 main",3338,3337
"r3 _a",2369,2546
"r3 j",2250,2448
"2",296,1599
"104",991,1259
"0",903,852
"69",41,651
"r3 Ua",614,610
"54",13,390
"139",316,218
"r3 c",16,182
"r3 p",84,180
"77",294,124
"r3 M",67,120
"r3 d",16,117
"r3 u",57,96
"38",199,94
"r3 i",16,78
"39",55,76
"r3 F",50,70
"r3 v",40,69
"138",111,65
"r3 o",16,52
"r3 Pa",16,39
"r3 L",16,39
"r3 g",16,39
"r3 h",16,39
"82",123,39
"r3 Ia",29,37
"r3 Na",33,30
"r3 ma",33,30
"r3 D",33,30
"r3 Ha",16,26
"r3 Ga",16,26
"r3 G",16,26
"r3 E",16,26
"r3 w",16,26
"r3 x",16,26
"37",6,24
"r3 la",26,22
"r3 ja",26,22
"r3 ka",26,22
"r3 ia",26,22
"r3 da",26,22
"211",9,18
"r3 Za",18,14
"r3 Ka",18,14
"r3 Ea",18,14
"r3 Ba",18,14
"r3 Aa",18,14
"r3 xa",18,14
"r3 va",18,14
"r3 wa",18,14
"r3 ta",18,14
"r3 ua",18,14
"r3 ra",18,14
"r3 sa",18,14
"r3 pa",18,14
"r3 qa",18,14
"r3 na",18,14
"r3 ha",18,14
"r3 fa",18,14
"r3 ga",18,14
"r3 ca",18,14
"r3 B",18,14
"r3 yc",16,13
"r3 dc",16,13
"r3 Ab",16,13
"r3 Ya",16,13
"r3 Qa",16,13
"r3 Ra",16,13
"r3 Ma",16,13
"r3 La",16,13
"r3 Da",16,13
"r3 za",16,13
"r3 U",16,13
"r3 z",16,13
"r3 r",16,13
"r3 l",16,13
"134",82,10
"126",7,7
"r3 Sd",6,5
"33",4,4
"r3 fe",6,0
"r3 de",6,0
"r3 ee",6,0
"r3 be",7,0
"r3 ce",6,0
"r3 $d",6,0
"r3 ae",6,0
"r3 Zd",6,0
"r3 _d",6,0
"r3 Xd",6,0
"r3 Yd",6,0
"r3 Vd",6,0
"r3 Wd",6,0
"r3 Td",6,0
"r3 Rd",7,0
"r3 Pd",6,0
"r3 Qd",6,0
"r3 Nd",6,0
"r3 Od",6,0
"r3 Ld",6,0
"r3 Md",6,0
"r3 Jd",6,0
"r3 Kd",6,0
"r3 Hd",6,0
"r3 Id",6,0
"r3 Gd",6,0
"r3 Dd",6,0
"r3 Ed",6,0
"r3 Bd",6,0
"r3 Cd",6,0
"r3 zd",6,0
"r3 Ad",6,0
"r3 xd",6,0
"r3 yd",6,0
"r3 vd",6,0
"r3 wd",7,0
"r3 td",6,0
"r3 ud",6,0
"r3 rd",6,0
"r3 sd",6,0
"r3 pd",6,0
"r3 qd",6,0
"r3 nd",6,0
"r3 od",6,0
"r3 ld",7,0
"r3 md",6,0
"r3 jd",6,0
"r3 kd",7,0
"r3 hd",6,0
"r3 id",6,0
"r3 fd",6,0
"r3 gd",6,0
"r3 dd",6,0
"r3 ed",6,0
"r3 bd",6,0
"r3 cd",6,0
"r3 $c",6,0
"r3 ad",6,0
"r3 Zc",6,0
"r3 _c",6,0
"r3 Xc",6,0
"r3 Yc",6,0
"r3 Vc",6,0
"r3 Wc",6,0
"r3 Tc",6,0
"r3 Uc",6,0
"r3 Rc",6,0
"r3 Sc",6,0
"r3 Pc",6,0
"r3 Qc",6,0
"r3 Nc",6,0
"r3 Oc",6,0
"r3 Lc",6,0
"r3 Mc",6,0
"r3 Jc",6,0
"r3 Kc",6,0
"r3 Hc",7,0
"r3 Ic",6,0
"r3 Fc",6,0
"r3 Gc",6,0
"r3 Dc",6,0
"r3 Ec",7,0
"r3 Bc",6,0
"r3 Cc",6,0
"r3 zc",6,0
"r3 Ac",6,0
"r3 xc",6,0
"r3 vc",6,0
"r3 wc",6,0
"r3 tc",6,0
"r3 uc",6,0
"r3 rc",6,0
"r3 sc",7,0
"r3 pc",6,0
"r3 qc",6,0
"r3 nc",7,0
"r3 oc",6,0
"r3 lc",6,0
"r3 mc",6,0
"r3 jc",6,0
"r3 kc",6,0
"r3 hc",7,0
"r3 ic",7,0
"r3 fc",7,0
"r3 gc",7,0
"r3 ec",7,0
"r3 bc",7,0
"r3 cc",7,0
"r3 $b",6,0
"r3 ac",6,0
"r3 Zb",6,0
"r3 _b",6,0
"r3 Xb",6,0
"r3 Yb",6,0
"r3 Vb",6,0
"r3 Wb",6,0
"r3 Tb",6,0
"r3 Ub",6,0
"r3 Sb",6,0
"r3 Qb",6,0
"r3 Rb",6,0
"r3 Ob",6,0
"r3 Pb",6,0
"r3 Mb",6,0
"r3 Nb",6,0
"r3 Kb",6,0
"r3 Lb",6,0
"r3 Ib",6,0
"r3 Jb",6,0
"r3 Gb",6,0
"r3 Hb",6,0
"r3 Eb",6,0
"r3 Fb",6,0
"r3 Cb",6,0
"r3 Db",6,0
"r3 Bb",6,0
"r3 yb",6,0
"r3 zb",6,0
"r3 wb",6,0
"r3 xb",6,0
"r3 ub",6,0
"r3 vb",6,0
"r3 sb",6,0
"r3 tb",6,0
"r3 qb",6,0
"r3 rb",6,0
"r3 ob",6,0
"r3 pb",6,0
"r3 mb",6,0
"r3 nb",6,0
"r3 kb",6,0
"r3 lb",6,0
"r3 ib",6,0
"r3 jb",6,0
"r3 gb",6,0
"r3 hb",6,0
"r3 eb",6,0
"r3 fb",6,0
"r3 cb",6,0
"r3 db",6,0
"r3 ab",6,0
"r3 bb",6,0
"r3 $a",7,0
"r3 Wa",7,0
"r3 Xa",7,0
"r3 Va",7,0
"r3 Sa",7,0
"r3 Ta",7,0
"r3 Oa",6,0
"r3 Fa",6,0
"r3 Ca",6,0
"r3 ya",7,0
"r3 ba",7,0
"r3 $",7,0
"r3 aa",7,0
"r3 Z",6,0
"r3 _",7,0
"r3 T",6,0
"r3 P",7,0
"r3 Q",7,0
"r3 N",7,0
"r3 O",7,0
"r3 J",6,0
"r3 K",6,0
"r3 H",6,0
"r3 I",6,0
"r3 C",7,0
"r3 A",6,0
"r3 y",6,0
"r3 m",6,0
"r3 n",6,0
"r3 a",6,0
"223",44,0
"224",2,0
"221",113,0
"222",190,0
"219",96,0
"220",4,0
"217",2,0
"218",2,0
"215",19,0
"216",2375,0
"213",42,0
"210",86,0
"207",100,0
"208",107,0
"205",103,0
"206",93,0
"203",93,0
"204",79,0
"198",95,0
"195",12,0
"196",13,0
"193",61,0
"194",77,0
"191",6,0
"192",21,0
"189",9,0
"190",13,0
"188",6,0
"186",39,0
"187",133,0
"184",13,0
"185",31,0
"182",477,0
"183",138,0
"180",130,0
"181",1106,0
"178",39,0
"179",184,0
"176",54,0
"177",520,0
"174",128,0
"175",39,0
"172",107,0
"170",391,0
"171",52,0
"168",169,0
"169",3155,0
"166",52,0
"167",274,0
"164",157,0
"165",211,0
"161",7695,0
"158",105,0
"157",27,0
"150",26,0
"151",621,0
"148",402,0
"149",135,0
"146",33,0
"147",541,0
"144",712,0
"145",143,0
"142",975,0
"143",83,0
"141",171,0
"136",81,0
"137",228,0
"135",2,0
"132",82,0
"130",433,0
"131",370,0
"127",4598,0
"125",237,0
"123",201,0
"121",56,0
"122",1846,0
"119",201,0
"120",60,0
"118",159,0
"115",76,0
"116",100,0
"113",840,0
"111",431,0
"112",88,0
"109",489,0
"110",197,0
"107",451,0
"108",28,0
"105",190,0
"103",35,0
"101",752,0
"99",26,0
"100",125,0
"97",446,0
"98",139,0
"96",83,0
"93",44,0
"94",924,0
"91",250,0
"89",138,0
"90",26,0
"87",71,0
"85",39,0
"84",42,0
"81",247,0
"80",383,0
"78",728,0
"75",6,0
"76",541,0
"73",280,0
"74",12,0
"72",552,0
"68",47,0
"66",36,0
"63",99,0
"64",533,0
"62",44,0
"61",28,0
"58",70,0
"59",181,0
"56",24,0
"57",116,0
"55",54,0
"52",146,0
"51",89,0
"46",36,0
"47",281,0
"44",138,0
"45",101,0
"42",174,0
"43",78,0
"40",1086,0
"41",266,0
"34",55,0
"35",112,0
"32",280,0
"30",62,0
"28",112,0
"27",586,0
"24",44,0
"22",55,0
"23",60,0
"10",165,0
"11",669,0
"9",233,0


==> data/icounts/handy-tools-icount.csv <==
function,static,dynamic
"runtime.mapassign_faststr",1403,835941
"runtime.mallocgc",2648,760954
"runtime.heapBitsSetType",2752,752265
"runtime.runGCProg",2115,508063
"runtime.moduledataverify1",2188,395146
"runtime.memclrNoHeapPointers",36,356546
"runtime.memhash",1945,294452
"runtime.evacuate_faststr",1269,280296
"unicode.init",23751,225664
"math_rand.__rngSource_.Seed",402,194009
"hash_crc32.simplePopulateTable",193,160336
"runtime.gentraceback",6457,135763
"runtime.bulkBarrierPreWrite",1689,97812
"net_url.unescape",3445,89034
"runtime.__mheap_.sysAlloc",1964,84090
"runtime.pcvalue",1625,61733
"runtime.typedmemmove",237,60885
"r3 main",55063,55062
"runtime.strhash",119,55020
"runtime.__mcentral_.cacheSpan",1520,54357
"compress_flate.generateFixedLiteralEncoding",412,53394
"runtime.__fixalloc_.alloc",477,47262
"runtime.doInit",352,45173
"encoding_base64.NewEncoding",358,44918
"runtime.step",583,40405
"runtime.nextFreeFast",265,36583
"runtime.schedule",1705,35928
"runtime.getStackMap",2343,35339
"runtime.testdefersizes",772,34233
"runtime.heapBits.initSpan",550,31565
"runtime.memmove",149,29539
"syscall_js.ValueOf",3151,28477
"runtime.__mheap_.alloc_m",1104,27652
"runtime.findrunnable",3472,27150
"runtime.casgstatus",700,24454
"runtime.__mheap_.allocSpanLocked",906,23946
"syscall_js.Value.Get",487,23040
"runtime.mallocinit",938,22281
"net_url.shouldEscape",931,20692
"syscall.init",1249,19838
"runtime.__mTreap_.mutate",687,18277
"net_url.escape",1178,17845
"runtime.unlock",237,17835
"runtime.wasmZero",20,16789
"runtime.lock",196,16240
"runtime.adjustpointers",798,15918
"runtime.adjustframe",921,15611
"runtime.growslice",2030,15241
"runtime.__gcBitsArena_.tryAlloc",284,14948
"runtime.persistentalloc1",928,14748
"runtime.__itab_.init",1292,14620
"runtime.__mspan_.nextFreeIndex",550,14446
"runtime.__mheap_.init",1089,14431
"runtime.__mheap_.setSpans",366,14112
"runtime.__itabTableType_.add",285,13580
"runtime.__mheap_.allocSpanLocked.func1",752,13097
"runtime.__mcache_.nextFree",772,13032
"runtime.newproc1",1655,12107
"syscall_js.Value.Set",508,12048
"runtime.mapassign_fast32",1216,11764
"runtime.findfunc",671,11712
"main.encodeDecode",2096,11623
"runtime.newMarkBits",574,11081
"runtime.__gcSweepBuf_.push",711,11065
"runtime.resolveNameOff",898,10780
"runtime.resolveTypeOff",999,10764
"syscall_js.Value.String",826,10752
"runtime.itabAdd",433,10725
"r3 runtime.nanotime",7402,10711
"runtime.__mcentral_.grow",485,10657
"syscall_js.Value.Index",483,10024
"runtime.funcdata",340,9795
"runtime.makeslice",397,9768
"runtime.getitab",1112,9043
"runtime.advanceEvacuationMark",349,8680
"runtime.newobject",112,8624
"runtime.__mSpanList_.insertBack",466,8564
"runtime.__mcache_.refill",434,8538
"compress_flate.__huffmanEncoder_.generate",947,8269
"runtime.allocmcache",253,7422
"runtime.__mTreap_.find",261,7097
"runtime.__mheap_.coalesce",1393,7043
"r3 syscall/js.valueGet",1638,6998
"runtime.chanrecv",1905,6816
"encoding_base64.Encoding.WithPadding",266,6632
"runtime.SetFinalizer",2112,6393
"runtime.__mheap_.alloc",284,6386
"runtime.makeBucketArray",872,6204
"runtime.recordspan",593,6049
"runtime.wasmMove",25,5931
"runtime.growWork_faststr",221,5931
"runtime.stackalloc",1002,5865
"runtime.systemstack",148,5805
"runtime.__mTreap_.insert",1286,5677
"runtime_internal_atomic.Loadp",52,5568
"runtime.hashGrow",749,5561
"runtime.__treapNode_.updateInvariants",354,5432
"runtime.heapBits.forwardOrBoundary",180,5394
"errors.New",144,5194
"runtime.gopark",460,5168
"runtime.mapassign_fast64",1216,5167
"runtime.stackpoolalloc",559,4950
"syscall_js.handleEvent",801,4817
"runtime.__itabTableType_.find",279,4802
"runtime.itabsinit",332,4691
"runtime.round2",101,4652
"runtime.gcTrigger.test",357,4608
"runtime.slicebytetostring",299,4590
"runtime.__mspan_.refillAllocCache",183,4588
"runtime.park_m",635,4263
"runtime.execute",504,4163
"runtime.runqget",331,4043
"runtime.heapBits.forward",288,3999
"runtime.__hmap_.newoverflow",1094,3851
"runtime.treapFilter",125,3836
"runtime.ready",551,3801
"runtime.__mspan_.treapFilter",268,3780
"runtime.name.name",174,3648
"runtime.__mheap_.scavengeLocked",674,3563
"syscall_js.Value.Length",479,3560
"syscall_js.Value.float",545,3553
"runtime.__mTreap_.removeNode",737,3510
"runtime.memclrHasPointers",83,3510
"runtime_internal_atomic.Cas",90,3471
"crypto_md5.blockGeneric",3383,3363
"runtime_internal_atomic.Xadduintptr",60,3280
"compress_flate.generateFixedOffsetEncoding",275,3159
"runtime_internal_atomic.Loaduintptr",52,3072
"runtime.procresize",2053,3057
"runtime.mapaccess2_fast32",716,3016
"runtime.checkTimeouts",284,3002
"encoding_base64.__Encoding_.Decode",2078,2809
"runtime.deductSweepCredit",355,2790
"runtime.__mheap_.alloc.func1",109,2759
"runtime.newarray",337,2724
"runtime.pcdatavalue",231,2695
"encoding_base64.__Encoding_.decodeQuantum",1743,2691
"memeqbody",41,2658
"runtime_internal_atomic.Xadd64",60,2600
"syscall_js.jsString",198,2492
"runtime.funcspdelta",463,2465
"runtime.mapaccess1_fast32",695,2420
"runtime.runqput",371,2364
"runtime.findObject",1194,2229
"runtime.readvarint",185,2180
"os.newFile",558,2150
"runtime.persistentalloc",146,2142
"runtime.timediv",189,2125
"runtime.___type_.textOff",757,2114
"runtime.findmoduledatap",127,2112
"runtime_internal_atomic.Load",52,2112
"runtime.releaseSudog",1200,2078
"runtime.allgadd",390,2012
"runtime.assertE2I2",205,1991
"runtime_internal_atomic.Xadd",60,1920
"runtime.__mheap_.growAddSpan",324,1918
"encoding_base64.__Encoding_.Encode",1145,1912
"runtime.newstack",3729,1902
"runtime_internal_atomic.StorepNoWB",46,1898
"runtime.publicationBarrier",10,1872
"runtime.addspecial",653,1857
"runtime.makechan",766,1850
"runtime.check",1171,1818
"encoding_hex.Encode",267,1792
"runtime.acquireSudog",1094,1740
"runtime.mapiterinit",1056,1653
"syscall_js.FuncOf",315,1596
"runtime.gfget",504,1566
"r3 runtime.getRandomData",1566,1563
"r3 syscall/js.valueIndex",470,1546
"runtime.__mTreap_.end",144,1526
"runtime.malg",221,1519
"runtime_internal_atomic.Casuintptr",88,1519
"r3 syscall/js.valueLoadString",440,1516
"runtime.__mheap_.grow",561,1503
"runtime.concatstrings",797,1460
"runtime.mSysStatInc",272,1448
"runtime.handleEvent",330,1430
"os.init",1028,1410
"runtime.persistentalloc.func1",102,1394
"runtime.isSystemGoroutine",341,1387
"runtime.stackcacherefill",284,1374
"runtime.makemap",695,1373
"runtime.__treapNode_.findMaximal",414,1372
"runtime.name.pkgPath",337,1360
"runtime.makemap_small",171,1360
"runtime.sysReserve",279,1354
"runtime.chansend",1777,1320
"runtime.modulesinit",853,1319
"r3 syscall/js.valuePrepareString",206,1282
"runtime.stackinit",146,1257
"runtime.__mheap_.reclaim",826,1238
"syscall_js.makeArgs",219,1230
"image_color.init",912,1155
"runtime.main",1208,1141
"image_color.ModelFunc",140,1122
"runtime.mcall",100,1120
"syscall_js.Value.Call",1148,1110
"runtime.memhash32",217,1092
"time.init",1098,1082
"sync.__Mutex_.Unlock",148,1080
"bufio.init",860,1039
"runtime.___type_.uncommon",399,1035
"runtime.__waitq_.dequeue",407,966
"runtime.addfinalizer",696,957
"runtime.__mheap_.scavengeIfNeededLocked",155,945
"crypto_md5.__digest_.Write",665,939
"memchr",138,934
"runtime.mSysStatDec",277,917
"runtime_internal_atomic.Store",46,910
"sync.__Mutex_.Lock",147,900
"runtime.goready",119,891
"runtime.__p_.init",421,885
"runtime.testAtomic64",700,855
"runtime.memequal",25,840
"runtime.funcname",248,816
"runtime.gcSetTriggerRatio",1014,816
"runtime.findnull",194,790
"runtime.schedinit",860,788
"io.init",700,775
"main.hashCalculation",1318,757
"runtime.convTstring",184,755
"runtime.spanOfHeap",237,753
"runtime.convT2Enoptr",156,726
"runtime.memhash64",277,726
"main.main",742,712
"wasm_pc_f_loop",23,706
"runtime.convT32",139,702
"runtime.stackfree",1047,698
"runtime.gogo",44,688
"runtime.stringtoslicebyte",250,670
"runtime.newproc",113,648
"runtime.__mspan_.ensureSwept",422,642
"runtime.__hmap_.incrnoverflow",234,603
"runtime.__mheap_.allocManual",239,600
"crypto_md5.__digest_.checkSum",719,595
"runtime.goready.func1",85,585
"runtime.gogetenv",379,585
"runtime.malg.func1",118,581
"runtime.copystack",684,579
"runtime.convT64",137,575
"runtime.init",544,565
"runtime.__mSpanList_.insert",466,556
"runtime.closechan",861,547
"runtime.sysAlloc",94,534
"runtime.tracebackdefers",620,521
"runtime_internal_atomic.LoadAcq",52,512
"runtime.newproc.func1",105,510
"image.init",509,508
"runtime.saveAncestors",732,498
"runtime.typedslicecopy",326,494
"syscall_js.__Func_.JSValue",132,492
"r3 syscall/js.valueCall",278,490
"syscall_js.Value.Int",100,480
"runtime.mcommoninit",574,464
"runtime.send",408,462
"image.RegisterFormat",443,451
"runtime.progToPointerMask",321,438
"internal_cpu.processOptions",2155,437
"internal_oserror.init",457,436
"encoding_base64.init",489,422
"runtime.parkunlock_c",80,420
"syscall_js.valueGet",14,416
"runtime.goargs",396,408
"image.NewUniform",139,396
"runtime.adjustdefers",387,378
"runtime.__randomOrder_.reset",326,371
"runtime.fastexprand",397,362
"runtime.convT16",139,350
"runtime.__mTreap_.erase",77,342
"runtime.createfing",150,342
"internal_poll.init",378,341
"syscall_js.init",364,336
"r3 syscall/js.valueLength",185,334
"runtime.SetFinalizer.func2",188,330
"runtime.nanotime",14,325
"runtime.bgscavenge",1137,324
"crypto_sha512.init.0",439,321
"runtime.rawbyteslice",493,319
"runtime.goenvs_unix",439,315
"r3 syscall/js.stringVal",161,310
"runtime.mstart1",419,298
"runtime.runfinq",1184,288
"sync_atomic.__Value_.Store",430,286
"runtime.parsedebugvars",905,286
"encoding_base64.__Encoding_.DecodeString",359,280
"runtime.sysReserveAligned",305,274
"runtime_debug.SetTraceback",776,257
"runtime_internal_atomic.Load64",52,256
"runtime.wirep",513,255
"compress_zlib.init",297,252
"bytes.init",297,252
"crypto_md5.__digest_.Sum",272,248
"syscall_js.predefValue",54,238
"encoding_base64.__Encoding_.EncodeToString",272,236
"os.NewFile",94,222
"runtime.atomicstorep",102,219
"runtime.forcegchelper",339,217
"runtime.wasmTruncS",25,216
"math_rand.init",259,215
"r3 syscall/js.valueSet",16,208
"syscall_js.valueSet",14,208
"runtime.atoi",438,204
"internal_reflectlite.__rtype_.Elem",473,201
"runtime.gotraceback",198,201
"os.runtime_args",207,198
"runtime.init.0.func1",230,197
"runtime.typelinksinit",1688,196
"runtime.__linearAlloc_.alloc",234,194
"runtime.gcenable",183,193
"runtime.newArenaMayUnlock",258,189
"compress_flate.init.0",240,187
"math_rand.New",235,184
"syscall_js.valuePrepareString",14,182
"syscall_js.valueLoadString",14,182
"syscall_js.valueIndex",14,182
"runtime.convTslice",215,181
"syscall_js.Value.JSValue",50,180
"internal_bytealg.IndexByteString",37,180
"runtime.readgogc",259,174
"path_filepath.init",216,171
"fmt.init",216,171
"strconv.init",216,171
"runtime.chanrecv1",58,171
"runtime.setGCPercent.func1",185,167
"runtime.bgsweep",392,166
"sync_atomic.StorePointer",110,162
"runtime_debug.setGCPercent",216,159
"runtime.assertI2I2",237,159
"runtime.rawstringtmp",213,154
"crypto_sha256.init.0",247,153
"syscall.runtime_envs",207,148
"compress_flate.init",192,147
"log.New",200,147
"runtime.stacklog2",94,141
"errors.init",191,140
"runtime.assertI2I",344,139
"runtime.mpreinit",220,137
"runtime.rawstring",155,135
"runtime.mstart",207,135
"runtime.__wbBuf_.reset",171,130
"runtime.deferprocStack",195,125
"runtime.chansend.func1",97,124
"runtime.moduledataverify",108,123
"runtime.rt0_go",127,120
"runtime.allocmcache.func1",155,120
"sync_atomic.__Value_.Load",210,115
"reflect.init",178,114
"runtime.chansend1",62,114
"runtime.gcd",94,109
"sync_atomic.AddInt32",10,108
"sync_atomic.CompareAndSwapInt32",10,108
"log.init",142,105
"runtime.acquirep",155,105
"runtime.GOROOT",146,105
"runtime.init.0",110,102
"runtime_internal_atomic.CasRel",90,102
"crypto.init",138,101
"runtime.init.4",154,101
"runtime_internal_atomic.Cas64",88,101
"syscall_js.Global",53,99
"sync_atomic.CompareAndSwapPointer",128,99
"encoding_hex.init",135,98
"os.init.0",135,98
"encoding_binary.init",135,98
"runtime.wakeScavenger",169,98
"runtime.gcinit",118,98
"math_rand.NewSource",117,97
"runtime.adjustctxt",205,97
"runtime.pause",17,96
"runtime.__mcache_.prepareForSweep",373,93
"os.glob..func1",111,91
"runtime.alginit",110,90
"hash_crc32.init",126,89
"sync.init",126,89
"runtime.morestack",125,89
"hash_crc32.simpleMakeTable",107,87
"crypto_sha1.init.0",151,87
"crypto_md5.init.0",151,87
"runtime.concatstring2",105,85
"runtime.currentMemory",13,84
"runtime.checkmcount",217,82
"runtime.gcPaceScavenger",383,82
"runtime.adjustsudogs",164,80
"syscall_js.valueCall",14,78
"runtime_internal_atomic.Storeuintptr",46,78
"wasm_export_getsp",3,76
"runtime.cpuinit",94,74
"runtime.funcPC",56,72
"sync.runtime_notifyListCheck",235,70
"runtime.init.3",208,69
"image_png.init.0",87,67
"runtime.save",104,67
"syscall_js.valueLength",14,65
"syscall_js.stringVal",14,65
"reflect.TypeOf",93,61
"internal_reflectlite.TypeOf",93,61
"runtime.args",98,59
"runtime.init.5",75,55
"sync.runtime_registerPoolCleanup",93,54
"syscall_js.setEventHandler",93,54
"syscall_js.init.0",72,52
"sync.init.1",72,52
"sync.init.0",72,52
"runtime_internal_atomic.Store64",46,52
"runtime_internal_atomic.StoreRel",46,52
"sync_atomic.runtime_procPin",85,50
"runtime.mstartm0",94,46
"os.errNoDeadline",64,44
"os.errClosed",64,44
"os.errExist",64,44
"os.errNotExist",64,44
"os.errInvalid",64,44
"os.errPermission",64,44
"runtime.osinit",76,41
"runtime_internal_atomic.Xchg64",58,38
"runtime.wasmTruncU",25,36
"runtime.float64frombits",56,36
"sync_atomic.runtime_procUnpin",51,31
"runtime_internal_atomic.And8",51,31
"runtime_internal_atomic.Or8",51,31
"runtime.wasmDiv",17,27
"wasm_export_resume",6,25
"runtime.init.2",42,22
"runtime.init.1",42,22
"sync_atomic.StoreUintptr",10,18
"sync_atomic.LoadPointer",10,18
"wasm_export_run",17,16
"runtime.getRandomData",14,13
"runtime.checkASM",13,12
"runtime.morestack_noctxt",12,11
"runtime.return0",12,11
"sync_atomic.CompareAndSwapUintptr",10,9
"runtime.asminit",10,9
"r3 syscall/js.copyBytesToGo",6,0
"r3 syscall/js.copyBytesToJS",6,0
"r3 syscall/js.valueNew",6,0
"r3 syscall/js.valueSetIndex",6,0
"r3 runtime.clearTimeoutEvent",6,0
"r3 runtime.walltime",6,0
"r3 runtime.scheduleTimeoutEvent",6,0
"r3 runtime.wasmWrite",6,0
"r3 debug",6,0
"r3 runtime.wasmExit",6,0
"main.generatePassword.func1",289,0
"main.generateQRCode",286,0
"main.humanReadableTimediff",1269,0
"main.unixTimeConverter",354,0
"main.generatePassword",3120,0
"main.sliceContains",225,0
"main.subGenerator",318,0
"net_url.__EscapeError_.Error",166,0
"net_url.__InvalidHostError_.Error",166,0
"net_url.InvalidHostError.Error",263,0
"type..eq.math_rand.lockedSource",193,0
"net_url.EscapeError.Error",257,0
"type..hash.math_rand.lockedSource",119,0
"math_rand.__Rand_.Int63_fm",144,0
"math_rand.Source64.Int63_fm",119,0
"type..hash.math_rand.Rand",148,0
"type..eq.math_rand.Rand",278,0
"math_rand.__rngSource_.Uint64",279,0
"math_rand.__rngSource_.Int63",297,0
"math_rand.__lockedSource_.read",269,0
"math_rand.__lockedSource_.Seed",178,0
"math_rand.__lockedSource_.seedPos",203,0
"math_rand.__lockedSource_.Int63",188,0
"math_rand.__lockedSource_.Uint64",188,0
"math_rand.__Rand_.Read",309,0
"math_rand.read",275,0
"math_rand.__Rand_.Intn",195,0
"math_rand.__Rand_.Shuffle",333,0
"math_rand.__Rand_.int31n",372,0
"math_rand.__Rand_.Int63n",425,0
"math_rand.__Rand_.Int31n",483,0
"math_rand.__Rand_.Int63",142,0
"math_rand.__Rand_.Uint64",335,0
"math_rand.__Rand_.Seed",224,0
"type..eq._2_image_color.Color",217,0
"type..hash._2_image_color.Color",135,0
"github.com_skip2_go_qrcode.qrCodeVersion.numTerminatorBitsRequired",122,0
"github.com_skip2_go_qrcode.qrCodeVersion.numBlocks",128,0
"github.com_skip2_go_qrcode.qrCodeVersion.numDataBits",143,0
"github.com_skip2_go_qrcode.chooseQRCodeVersion",481,0
"github.com_skip2_go_qrcode.qrCodeVersion.formatInfo",615,0
"github.com_skip2_go_qrcode.qrCodeVersion.versionInfo",338,0
"github.com_skip2_go_qrcode.__symbol_.penalty3",654,0
"github.com_skip2_go_qrcode.__symbol_.penalty4",380,0
"github.com_skip2_go_qrcode.__symbol_.penalty2",499,0
"github.com_skip2_go_qrcode.__symbol_.penaltyScore",173,0
"github.com_skip2_go_qrcode.__symbol_.penalty1",727,0
"github.com_skip2_go_qrcode.__symbol_.set2dPattern",429,0
"github.com_skip2_go_qrcode.__symbol_.bitmap",335,0
"github.com_skip2_go_qrcode.newSymbol",644,0
"github.com_skip2_go_qrcode.__symbol_.numEmptyModules",275,0
"github.com_skip2_go_qrcode.__regularSymbol_.addVersionInfo",877,0
"github.com_skip2_go_qrcode.__regularSymbol_.addData",1284,0
"github.com_skip2_go_qrcode.__regularSymbol_.addFormatInfo",2716,0
"github.com_skip2_go_qrcode.__regularSymbol_.addAlignmentPatterns",545,0
"github.com_skip2_go_qrcode.__regularSymbol_.addTimingPatterns",655,0
"github.com_skip2_go_qrcode.buildRegularSymbol",487,0
"github.com_skip2_go_qrcode.__regularSymbol_.addFinderPatterns",580,0
"github.com_skip2_go_qrcode.__QRCode_.encodeBlocks",1150,0
"github.com_skip2_go_qrcode.__QRCode_.addPadding",1115,0
"github.com_skip2_go_qrcode.__QRCode_.PNG",415,0
"github.com_skip2_go_qrcode.__QRCode_.encode",874,0
"github.com_skip2_go_qrcode.__QRCode_.Image",906,0
"github.com_skip2_go_qrcode.Encode",229,0
"github.com_skip2_go_qrcode.New",889,0
"github.com_skip2_go_qrcode.__dataEncoder_.encodedLength",484,0
"github.com_skip2_go_qrcode.encodeAlphanumericCharacter",570,0
"github.com_skip2_go_qrcode.__dataEncoder_.modeIndicator",305,0
"github.com_skip2_go_qrcode.__dataEncoder_.charCountBits",305,0
"github.com_skip2_go_qrcode.__dataEncoder_.optimiseDataModes",1139,0
"github.com_skip2_go_qrcode.__dataEncoder_.encodeDataRaw",721,0
"github.com_skip2_go_qrcode.__dataEncoder_.classifyDataModes",1177,0
"github.com_skip2_go_qrcode.newDataEncoder",2051,0
"github.com_skip2_go_qrcode.__dataEncoder_.encode",1198,0
"github.com_skip2_go_qrcode_reedsolomon.Encode",546,0
"github.com_skip2_go_qrcode_reedsolomon.rsGeneratorPoly",333,0
"github.com_skip2_go_qrcode_reedsolomon.gfPoly.normalised",244,0
"github.com_skip2_go_qrcode_reedsolomon.gfPoly.equals",346,0
"github.com_skip2_go_qrcode_reedsolomon.gfPolyRemainder",620,0
"github.com_skip2_go_qrcode_reedsolomon.gfPolyAdd",535,0
"github.com_skip2_go_qrcode_reedsolomon.gfPolyMultiply",577,0
"github.com_skip2_go_qrcode_reedsolomon.newGFPolyFromData",335,0
"github.com_skip2_go_qrcode_reedsolomon.gfPoly.data",205,0
"github.com_skip2_go_qrcode_reedsolomon.gfDivide",435,0
"image_png.__FormatError_.Error",178,0
"image_png.__UnsupportedError_.Error",178,0
"type..hash.image_png.Encoder",119,0
"type..eq.image_png.Encoder",159,0
"image_png.__Encoder_.Encode",1981,0
"image_png.__encoder_.writeImage",7168,0
"image_png.__encoder_.writeIDATs",799,0
"image_png.filter",2295,0
"image_png.zeroMemory",102,0
"image_png.__encoder_.writePLTEAndTRNS",939,0
"image_png.__encoder_.Write",194,0
"image_png.__encoder_.writeChunk",1286,0
"image_png.__encoder_.writeIHDR",606,0
"image_png.opaque",471,0
"image_png.DecodeConfig",1110,0
"image_png.__decoder_.checkHeader",258,0
"image_png.Decode",691,0
"image_png.__decoder_.parseChunk",2236,0
"image_png.__decoder_.verifyChecksum",365,0
"image_png.__decoder_.mergePassInto",2339,0
"image_png.__decoder_.parseIDAT",252,0
"image_png.__decoder_.decode",1700,0
"image_png.__decoder_.readImagePass",13615,0
"image_png.__decoder_.parsetRNS",1826,0
"image_png.__decoder_.Read",975,0
"image_png.__decoder_.parseIHDR",1435,0
"image_png.__decoder_.parsePLTE",1382,0
"image_png.FormatError.Error",106,0
"image_png.UnsupportedError.Error",106,0
"image_png.filterPaeth",309,0
"type..eq.hash_crc32.digest",90,0
"image_png.paeth",193,0
"type..hash.hash_crc32.digest",122,0
"hash_crc32.slicingUpdate",493,0
"hash_crc32.ieeeInit.func1",100,0
"hash_crc32.simpleUpdate",173,0
"hash_crc32.slicingMakeTable",237,0
"hash_crc32.__digest_.Sum",263,0
"hash_crc32.__digest_.Write",340,0
"hash_crc32.__digest_.Sum32",74,0
"hash_crc32.__digest_.BlockSize",49,0
"hash_crc32.__digest_.Reset",67,0
"hash_crc32.ieeeInit",151,0
"hash_crc32.__digest_.Size",49,0
"type..eq.compress_zlib.reader",501,0
"type..hash.compress_zlib.reader",206,0
"compress_zlib.__Writer_.Write",560,0
"compress_zlib.__Writer_.Close",643,0
"compress_zlib.__Writer_.Reset",336,0
"compress_zlib.__Writer_.writeHeader",980,0
"compress_zlib.__reader_.Reset",2240,0
"compress_zlib.NewWriterLevelDict",378,0
"compress_zlib.__reader_.Close",348,0
"compress_zlib.NewReaderDict",211,0
"compress_zlib.__reader_.Read",1058,0
"hash_adler32.__digest_.Sum32",74,0
"hash_adler32.__digest_.Sum",263,0
"hash_adler32.update",330,0
"hash_adler32.__digest_.Write",135,0
"hash_adler32.__digest_.Size",49,0
"hash_adler32.__digest_.BlockSize",49,0
"hash_adler32.__digest_.Reset",67,0
"type..hash.compress_flate.literalNode",122,0
"type..eq.compress_flate.literalNode",96,0
"compress_flate.__CorruptInputError_.Error",203,0
"compress_flate.__InternalError_.Error",178,0
"compress_flate.__byFreq_.Less",286,0
"compress_flate.__byFreq_.Swap",263,0
"compress_flate.__byLiteral_.Swap",263,0
"compress_flate.__byFreq_.Len",118,0
"compress_flate.__byLiteral_.Less",249,0
"compress_flate.__byLiteral_.Len",118,0
"compress_flate.NewReaderDict",1177,0
"compress_flate.fixedHuffmanDecoderInit.func1",285,0
"compress_flate.__decompressor_.Reset",1055,0
"compress_flate.NewReader",1090,0
"compress_flate.__decompressor_.huffSym",827,0
"compress_flate.fixedHuffmanDecoderInit",75,0
"compress_flate.__decompressor_.moreBits",332,0
"compress_flate.__decompressor_.dataBlock",1140,0
"compress_flate.__decompressor_.copyData",1150,0
"compress_flate.__decompressor_.readHuffman",2197,0
"compress_flate.__decompressor_.huffmanBlock",3107,0
"compress_flate.__decompressor_.Read",769,0
"compress_flate.__decompressor_.Close",193,0
"compress_flate.__huffmanDecoder_.init",1639,0
"compress_flate.__decompressor_.nextBlock",733,0
"compress_flate.InternalError.Error",106,0
"compress_flate.byFreq.Swap",200,0
"compress_flate.CorruptInputError.Error",134,0
"compress_flate.byFreq.Len",50,0
"compress_flate.byFreq.Less",235,0
"compress_flate.byLiteral.Less",184,0
"compress_flate.byLiteral.Swap",200,0
"compress_flate.byLiteral.Len",50,0
"compress_flate.__huffmanEncoder_.assignEncodingAndSize",580,0
"compress_flate.__huffmanEncoder_.bitLength",231,0
"compress_flate.__huffmanEncoder_.bitCounts",1679,0
"compress_flate.__huffmanBitWriter_.writeBlockHuff",1337,0
"compress_flate.histogram",173,0
"compress_flate.__huffmanBitWriter_.writeTokens",1122,0
"compress_flate.__huffmanBitWriter_.indexTokens",1132,0
"compress_flate.__huffmanBitWriter_.writeBlock",1240,0
"compress_flate.__huffmanBitWriter_.writeBlockDynamic",725,0
"compress_flate.__huffmanBitWriter_.writeDynamicHeader",994,0
"compress_flate.__huffmanBitWriter_.writeStoredHeader",216,0
"compress_flate.__huffmanBitWriter_.fixedSize",192,0
"compress_flate.__huffmanBitWriter_.writeCode",543,0
"compress_flate.__huffmanBitWriter_.generateCodegen",1418,0
"compress_flate.__huffmanBitWriter_.dynamicSize",474,0
"compress_flate.__huffmanBitWriter_.writeBytes",672,0
"compress_flate.__huffmanBitWriter_.flush",450,0
"compress_flate.__huffmanBitWriter_.writeBits",544,0
"compress_flate.__deflateFast_.resetAll",106,0
"compress_flate.__dictDecoder_.writeCopy",671,0
"compress_flate.emitLiteral",269,0
"compress_flate.__deflateFast_.matchLen",975,0
"compress_flate.__Writer_.Reset",317,0
"compress_flate.__deflateFast_.encode",2314,0
"compress_flate.__Writer_.Close",113,0
"compress_flate.__dictWriter_.Write",174,0
"compress_flate.__Writer_.Write",135,0
"compress_flate.NewWriter",189,0
"compress_flate.NewWriterDict",491,0
"compress_flate.__compressor_.reset",526,0
"compress_flate.__compressor_.close",411,0
"compress_flate.__compressor_.write",448,0
"compress_flate.__compressor_.init",2237,0
"compress_flate.__compressor_.storeHuff",308,0
"compress_flate.__compressor_.fillStore",232,0
"compress_flate.__compressor_.store",274,0
"compress_flate.__compressor_.encSpeed",1059,0
"compress_flate.__compressor_.deflate",2995,0
"compress_flate.bulkHash4",372,0
"compress_flate.matchLen",252,0
"compress_flate.__compressor_.findMatch",855,0
"compress_flate.__compressor_.writeStoredBlock",254,0
"compress_flate.__compressor_.fillWindow",826,0
"compress_flate.__compressor_.fillDeflate",639,0
"compress_flate.__compressor_.writeBlock",355,0
"type..hash.image.Config",119,0
"type..eq.image.Config",182,0
"image.__Rectangle_.ColorModel",128,0
"image.__Rectangle_.String",182,0
"image.__Rectangle_.At",273,0
"image.__Rectangle_.Bounds",151,0
"image.__Point_.String",166,0
"image.__Uniform_.At",86,0
"image.__Uniform_.Opaque",145,0
"image.__Uniform_.Convert",86,0
"image.__Uniform_.Bounds",70,0
"image.__Uniform_.RGBA",172,0
"image.__Uniform_.ColorModel",57,0
"image.__Paletted_.ColorIndexAt",260,0
"image.__Paletted_.Opaque",543,0
"image.__Paletted_.Bounds",110,0
"image.__Paletted_.At",392,0
"image.__Gray16_.Opaque",49,0
"image.__Paletted_.ColorModel",130,0
"image.__Gray16_.Gray16At",334,0
"image.__Gray16_.SetGray16",333,0
"image.__Gray16_.At",119,0
"image.__Gray16_.ColorModel",64,0
"image.__Gray16_.Bounds",110,0
"image.__Gray_.At",295,0
"image.__Gray_.Opaque",49,0
"image.__Gray_.ColorModel",64,0
"image.__Gray_.Bounds",110,0
"image.__Alpha16_.Alpha16At",334,0
"image.__Alpha16_.Opaque",390,0
"image.__Alpha16_.At",119,0
"image.__Alpha16_.ColorModel",64,0
"image.__Alpha16_.Bounds",110,0
"image.__Alpha_.At",295,0
"image.__Alpha_.Opaque",320,0
"image.__Alpha_.ColorModel",64,0
"image.__Alpha_.Bounds",110,0
"image.__NRGBA64_.SetNRGBA64",380,0
"image.__NRGBA64_.Opaque",390,0
"image.__NRGBA64_.NRGBA64At",427,0
"image.__NRGBA64_.Bounds",110,0
"image.__NRGBA64_.At",167,0
"image.__NRGBA_.Opaque",329,0
"image.__NRGBA64_.ColorModel",64,0
"image.__NRGBA_.NRGBAAt",368,0
"image.__NRGBA_.SetNRGBA",316,0
"image.__NRGBA_.Bounds",110,0
"image.__NRGBA_.At",167,0
"image.__NRGBA_.ColorModel",64,0
"image.__RGBA64_.SetRGBA64",380,0
"image.__RGBA64_.Opaque",390,0
"image.__RGBA64_.At",167,0
"image.__RGBA64_.RGBA64At",427,0
"image.__RGBA64_.ColorModel",64,0
"image.__RGBA64_.Bounds",110,0
"image.__RGBA_.RGBAAt",368,0
"image.__RGBA_.Opaque",329,0
"image.__RGBA_.At",167,0
"image.__RGBA_.ColorModel",64,0
"image.__RGBA_.Bounds",110,0
"image.Rectangle.Bounds",74,0
"image.Rectangle.ColorModel",64,0
"image.Rectangle.String",180,0
"image.Rectangle.At",218,0
"image.Point.String",192,0
"image_color.__RGBA64_.RGBA",160,0
"image_color.__Palette_.Convert",270,0
"image_color.__RGBA_.RGBA",207,0
"image_color.__YCbCr_.RGBA",195,0
"image_color.__NYCbCrA_.RGBA",202,0
"image_color.__NRGBA_.RGBA",254,0
"image_color.__NRGBA64_.RGBA",210,0
"image_color.__Gray_.RGBA",156,0
"image_color.__Gray16_.RGBA",144,0
"image_color.__CMYK_.RGBA",224,0
"image_color.__Alpha_.RGBA",156,0
"image_color.__Alpha16_.RGBA",144,0
"image_color.cmykModel",326,0
"image_color.RGBToCMYK",227,0
"image_color.CMYK.RGBA",146,0
"image_color.NYCbCrA.RGBA",350,0
"image_color.nYCbCrAModel",711,0
"image_color.yCbCrModel",309,0
"image_color.RGBToYCbCr",253,0
"image_color.YCbCr.RGBA",299,0
"image_color.Palette.Convert",213,0
"image_color.Palette.Index",446,0
"image_color.grayModel",244,0
"image_color.gray16Model",215,0
"image_color.alphaModel",224,0
"image_color.alpha16Model",190,0
"image_color.nrgba64Model",543,0
"image_color.rgba64Model",266,0
"image_color.nrgbaModel",605,0
"image_color.__modelFunc_.Convert",152,0
"image_color.rgbaModel",297,0
"image_color.Gray16.RGBA",75,0
"image_color.Alpha16.RGBA",75,0
"image_color.Gray.RGBA",87,0
"image_color.Alpha.RGBA",87,0
"image_color.NRGBA.RGBA",176,0
"image_color.NRGBA64.RGBA",132,0
"image_color.RGBA.RGBA",128,0
"image_color.RGBA64.RGBA",82,0
"bufio.__Writer_.WriteString",597,0
"bufio.__Writer_.Flush",659,0
"bufio.__Writer_.Write",752,0
"bufio.__Writer_.Size",74,0
"bufio.__Reader_.Read",1426,0
"bufio.__Reader_.ReadByte",325,0
"bufio.__Reader_.Size",74,0
"bufio.__Reader_.fill",769,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.At",321,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.ByteAt",346,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.String",579,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.Len",74,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.AppendNumBools",136,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.Append",658,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.AppendBools",608,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.AppendByte",732,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.AppendUint32",732,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.Substr",1019,0
"github.com_skip2_go_qrcode_bitset.__Bitset_.AppendBytes",147,0
"bytes.makeSlice.func1",149,0
"bytes.__Buffer_.ReadByte",243,0
"bytes.makeSlice",250,0
"bytes.__Buffer_.Read",397,0
"bytes.__Buffer_.Write",366,0
"bytes.__Buffer_.WriteString",366,0
"bytes.__Buffer_.Reset",77,0
"bytes.__Buffer_.grow",953,0
"bytes.__Buffer_.String",218,0
"bytes.__Buffer_.Len",81,0
"log.Panicf",172,0
"log.Panicln",164,0
"log.__Logger_.Output",958,0
"log.Panic",164,0
"log.itoa",479,0
"log.__Logger_.formatHeader",2603,0
"strings.Index",1441,0
"strings.indexRabinKarp",613,0
"strings.genSplit",756,0
"strings.Join",1356,0
"strings.hashStr",171,0
"strings.Count",345,0
"strings.__Builder_.WriteString",400,0
"strings.explode",622,0
"strings.__Builder_.Reset",174,0
"strings.__Builder_.Write",400,0
"strings.__Builder_.String",86,0
"strings.__Builder_.Len",74,0
"type..hash.fmt.wrapError",116,0
"type..eq.fmt.wrapError",222,0
"type..hash.fmt.fmt",122,0
"type..eq.fmt.fmt",184,0
"fmt.__pp_.doPrintln",527,0
"fmt.glob..func1",89,0
"fmt.__pp_.doPrintf",4369,0
"fmt.__pp_.doPrint",518,0
"fmt.__pp_.badArgNum",467,0
"fmt.__pp_.missingArg",467,0
"fmt.parseArgNumber",317,0
"fmt.__pp_.argNumber",351,0
"fmt.intFromArg",1228,0
"fmt.__pp_.printArg",3100,0
"fmt.__pp_.printValue",10434,0
"fmt.__pp_.catchPanic",1820,0
"fmt.__pp_.handleMethods",1948,0
"fmt.__pp_.fmtBytes",2320,0
"fmt.__pp_.fmtPointer",1567,0
"fmt.__pp_.fmtComplex",692,0
"fmt.__pp_.fmtString",547,0
"fmt.__pp_.fmtFloat",543,0
"fmt.__pp_.fmt0x64",134,0
"fmt.__pp_.fmtInteger",966,0
"fmt.__pp_.badVerb",1832,0
"fmt.__pp_.fmtBool",166,0
"fmt.parsenum",325,0
"fmt.__pp_.unknownType",899,0
"fmt.Sprintln",217,0
"fmt.getField",308,0
"fmt.Sprint",217,0
"fmt.__pp_.WriteString",283,0
"fmt.Sprintf",225,0
"fmt.__pp_.Flag",390,0
"fmt.__pp_.Write",283,0
"fmt.__pp_.Width",86,0
"fmt.__pp_.Precision",86,0
"fmt.newPrinter",218,0
"fmt.__pp_.free",332,0
"fmt.__buffer_.writeRune",639,0
"fmt.__fmt_.fmtQc",281,0
"fmt.__fmt_.fmtFloat",2295,0
"fmt.__fmt_.fmtQ",460,0
"fmt.__fmt_.fmtC",209,0
"fmt.__fmt_.fmtBs",124,0
"fmt.__fmt_.fmtSbx",1468,0
"fmt.__fmt_.truncate",385,0
"fmt.__fmt_.fmtS",114,0
"fmt.__fmt_.truncateString",310,0
"fmt.__fmt_.fmtUnicode",1072,0
"fmt.__fmt_.fmtInteger",1920,0
"fmt.__fmt_.padString",855,0
"fmt.__fmt_.fmtBoolean",127,0
"fmt.__fmt_.writePadding",555,0
"fmt.__fmt_.pad",856,0
"fmt.Errorf",483,0
"fmt.__wrapError_.Error",86,0
"type..eq.os.PathError",314,0
"type..eq.os.file",234,0
"type..hash.os.PathError",145,0
"type..hash.os.file",148,0
"os.__File_.Close",148,0
"os.__file_.close",487,0
"os.__File_.Write",866,0
"os.__File_.WriteString",149,0
"os.__File_.Name",107,0
"os.__File_.Read",666,0
"os.__PathError_.Error",228,0
"type..hash.internal_poll.FD",151,0
"type..eq.internal_poll.FD",261,0
"type..hash.internal_poll.pollDesc",90,0
"type..eq.internal_poll.pollDesc",90,0
"internal_poll.__FD_.Read",982,0
"internal_poll.__FD_.Write",1157,0
"internal_poll.__FD_.destroy",185,0
"internal_poll.__FD_.Close",279,0
"internal_poll.__FD_.readUnlock",138,0
"internal_poll.__FD_.writeUnlock",138,0
"internal_poll.__fdMutex_.rwunlock",384,0
"internal_poll.__FD_.decref",175,0
"internal_poll.__fdMutex_.rwlock",431,0
"internal_poll.__fdMutex_.increfAndClose",346,0
"internal_poll.__fdMutex_.decref",197,0
"type..eq._7_string",218,0
"internal_poll.__TimeoutError_.Error",56,0
"type..eq._1_time.zone",276,0
"type..hash._7_string",135,0
"type..eq._12_string",218,0
"type..hash._1_time.zone",135,0
"type..hash._12_string",135,0
"type..eq.time.zoneTrans",90,0
"time.__Time_.String",175,0
"type..eq.time.zone",184,0
"type..hash.time.zoneTrans",90,0
"type..hash.time.zone",119,0
"time.__Location_.firstZoneUsed",159,0
"time.initLocal",1036,0
"time.__Location_.lookupFirstZone",391,0
"time.__Location_.String",168,0
"time.__Location_.lookup",849,0
"time.absDate",539,0
"time.Now",193,0
"time.fmtInt",230,0
"time.Time.date",146,0
"time.Time.locabs",424,0
"time.Time.Clock",137,0
"time.Time.abs",381,0
"time.Month.String",304,0
"time.Weekday.String",302,0
"time.Time.Format",235,0
"time.Time.AppendFormat",5945,0
"time.formatNano",568,0
"time.Time.String",708,0
"time.nextStdChunk",6592,0
"time.appendInt",630,0
"type..eq._2054_string",218,0
"type..eq._122_string",218,0
"type..hash._2054_string",135,0
"syscall.__Errno_.Error",159,0
"type..hash._122_string",135,0
"type..hash.syscall.callResult_1",119,0
"type..eq.syscall.callResult_1",161,0
"type..hash._5_interface___",135,0
"type..eq._5_interface___",217,0
"type..hash._2_interface___",135,0
"type..eq._2_interface___",217,0
"type..hash._3_interface___",135,0
"type..eq._3_interface___",217,0
"syscall.fsCall.func1",233,0
"syscall.uitoa",289,0
"syscall.Errno.Error",227,0
"syscall.itoa",204,0
"syscall.fsCall",538,0
"syscall.mapJSError",353,0
"syscall.Pread",568,0
"syscall.Pwrite",560,0
"syscall.Read",772,0
"syscall.Write",763,0
"syscall.fdToFile",206,0
"syscall.Close",228,0
"type..hash.syscall_js.ValueError",119,0
"type..eq.syscall_js.ValueError",165,0
"syscall_js.Func.JSValue",110,0
"syscall_js.Func.String",120,0
"syscall_js.__Func_.String",142,0
"type..hash.syscall_js.Func",90,0
"type..eq.syscall_js.Func",90,0
"syscall_js.Error.String",120,0
"syscall_js.__Error_.String",142,0
"syscall_js.Error.JSValue",110,0
"syscall_js.__Error_.Error",159,0
"syscall_js.__Error_.JSValue",132,0
"syscall_js.__Value_.String",159,0
"syscall_js.__Type_.String",346,0
"syscall_js.copyBytesToJS",14,0
"syscall_js.__Value_.JSValue",118,0
"syscall_js.copyBytesToGo",14,0
"syscall_js.valueNew",14,0
"syscall_js.valueSetIndex",14,0
"syscall_js.__ValueError_.Error",365,0
"syscall_js.Value.New",554,0
"syscall_js.Value.SetIndex",498,0
"syscall_js.Type.String",421,0
"syscall_js.Error.Error",158,0
"internal_fmtsort.compare",5435,0
"internal_fmtsort.nilCompare",1126,0
"internal_fmtsort.Sort",818,0
"internal_fmtsort.__SortedMap_.Less",250,0
"internal_fmtsort.__SortedMap_.Swap",621,0
"sort.rotate",246,0
"internal_fmtsort.__SortedMap_.Len",74,0
"sort.stable",362,0
"sort.symMerge",1067,0
"sort.maxDepth",103,0
"sort.Stable",137,0
"sort.Sort",170,0
"sort.doPivot",1716,0
"sort.quickSort",548,0
"sort.medianOfThree",375,0
"sort.swapRange",154,0
"sort.siftDown",382,0
"sort.heapSort",294,0
"type..eq.encoding_base64.Encoding",90,0
"sort.insertionSort",321,0
"type..hash.encoding_base64.Encoding",90,0
"encoding_base64.__CorruptInputError_.Error",203,0
"encoding_base64.CorruptInputError.Error",134,0
"crypto_sha512.blockGeneric",1133,0
"crypto_sha512.__digest_.Sum",807,0
"crypto_sha512.__digest_.checkSum",1490,0
"crypto_sha512.__digest_.BlockSize",49,0
"crypto_sha512.__digest_.Write",733,0
"crypto_sha512.New384",117,0
"crypto_sha512.__digest_.Size",168,0
"crypto_sha512.New512_256",117,0
"crypto_sha512.New",117,0
"crypto_sha512.New512_224",117,0
"crypto_sha512.__digest_.Reset",294,0
"type..hash.crypto_sha256.digest",90,0
"type..eq.crypto_sha256.digest",90,0
"crypto_sha256.__digest_.checkSum",1014,0
"crypto_sha256.blockGeneric",1112,0
"crypto_sha256.__digest_.Sum",465,0
"crypto_sha256.__digest_.BlockSize",49,0
"crypto_sha256.__digest_.Write",733,0
"crypto_sha256.New224",117,0
"crypto_sha256.__digest_.Size",100,0
"crypto_sha256.__digest_.Reset",174,0
"crypto_sha256.New",113,0
"type..eq.crypto_sha1.digest",196,0
"type..hash.crypto_sha1.digest",122,0
"crypto_sha1.__digest_.checkSum",843,0
"crypto_sha1.blockGeneric",1489,0
"crypto_sha1.__digest_.Write",733,0
"crypto_sha1.__digest_.Sum",307,0
"crypto_sha1.__digest_.Size",49,0
"crypto_sha1.__digest_.BlockSize",49,0
"crypto_sha1.__digest_.Reset",97,0
"crypto_sha1.New",118,0
"crypto_md5.__digest_.Size",49,0
"crypto_md5.__digest_.BlockSize",49,0
"crypto_md5.__digest_.Reset",92,0
"crypto_md5.New",114,0
"type..hash.struct___reflect.b_bool__reflect.x_interface_____",119,0
"type..eq.struct___reflect.b_bool__reflect.x_interface_____",159,0
"type..hash._27_string",135,0
"type..eq._27_string",218,0
"reflect.__ptrType_.common",81,0
"reflect.__ptrType_.uncommon",81,0
"reflect.__ptrType_.String",88,0
"reflect.__ptrType_.PkgPath",88,0
"reflect.__ptrType_.Size",81,0
"reflect.__ptrType_.NumOut",81,0
"reflect.__ptrType_.Out",88,0
"reflect.__ptrType_.NumIn",81,0
"reflect.__ptrType_.NumMethod",81,0
"reflect.__ptrType_.Name",88,0
"reflect.__ptrType_.NumField",81,0
"reflect.__ptrType_.MethodByName",90,0
"reflect.__ptrType_.Len",81,0
"reflect.__ptrType_.Method",83,0
"reflect.__ptrType_.Key",88,0
"reflect.__ptrType_.Kind",81,0
"reflect.__ptrType_.In",88,0
"reflect.__ptrType_.IsVariadic",81,0
"reflect.__ptrType_.FieldByNameFunc",90,0
"reflect.__ptrType_.Implements",81,0
"reflect.__ptrType_.FieldByName",90,0
"reflect.__ptrType_.FieldAlign",81,0
"reflect.__ptrType_.FieldByIndex",83,0
"reflect.__ptrType_.Elem",88,0
"reflect.__ptrType_.Field",83,0
"reflect.__ptrType_.Comparable",81,0
"reflect.__ptrType_.ConvertibleTo",81,0
"reflect.__ptrType_.Bits",81,0
"reflect.__ptrType_.ChanDir",81,0
"reflect.__ptrType_.AssignableTo",81,0
"reflect.__funcTypeFixed8_.uncommon",81,0
"reflect.__ptrType_.Align",81,0
"reflect.__funcTypeFixed8_.String",88,0
"reflect.__funcTypeFixed8_.common",81,0
"reflect.__funcTypeFixed8_.PkgPath",88,0
"reflect.__funcTypeFixed8_.Size",81,0
"reflect.__funcTypeFixed8_.NumOut",81,0
"reflect.__funcTypeFixed8_.Out",88,0
"reflect.__funcTypeFixed8_.NumMethod",81,0
"reflect.__funcTypeFixed8_.NumField",81,0
"reflect.__funcTypeFixed8_.NumIn",81,0
"reflect.__funcTypeFixed8_.MethodByName",90,0
"reflect.__funcTypeFixed8_.Name",88,0
"reflect.__funcTypeFixed8_.Len",81,0
"reflect.__funcTypeFixed8_.Method",83,0
"reflect.__funcTypeFixed8_.Key",88,0
"reflect.__funcTypeFixed8_.Kind",81,0
"reflect.__funcTypeFixed8_.IsVariadic",81,0
"reflect.__funcTypeFixed8_.Implements",81,0
"reflect.__funcTypeFixed8_.In",88,0
"reflect.__funcTypeFixed8_.FieldByName",90,0
"reflect.__funcTypeFixed8_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed8_.FieldAlign",81,0
"reflect.__funcTypeFixed8_.FieldByIndex",83,0
"reflect.__funcTypeFixed8_.Elem",88,0
"reflect.__funcTypeFixed8_.Field",83,0
"reflect.__funcTypeFixed8_.ConvertibleTo",81,0
"reflect.__funcTypeFixed8_.ChanDir",81,0
"reflect.__funcTypeFixed8_.Comparable",81,0
"reflect.__funcTypeFixed8_.AssignableTo",81,0
"reflect.__funcTypeFixed8_.Bits",81,0
"type..eq.reflect.funcTypeFixed8",144,0
"reflect.__funcTypeFixed8_.Align",81,0
"reflect.__funcTypeFixed64_.uncommon",81,0
"type..hash.reflect.funcTypeFixed8",119,0
"reflect.__funcTypeFixed64_.common",81,0
"reflect.__funcTypeFixed64_.Size",81,0
"reflect.__funcTypeFixed64_.String",88,0
"reflect.__funcTypeFixed64_.Out",88,0
"reflect.__funcTypeFixed64_.PkgPath",88,0
"reflect.__funcTypeFixed64_.NumMethod",81,0
"reflect.__funcTypeFixed64_.NumOut",81,0
"reflect.__funcTypeFixed64_.NumField",81,0
"reflect.__funcTypeFixed64_.NumIn",81,0
"reflect.__funcTypeFixed64_.Name",88,0
"reflect.__funcTypeFixed64_.Method",83,0
"reflect.__funcTypeFixed64_.MethodByName",90,0
"reflect.__funcTypeFixed64_.Kind",81,0
"reflect.__funcTypeFixed64_.Len",81,0
"reflect.__funcTypeFixed64_.IsVariadic",81,0
"reflect.__funcTypeFixed64_.Key",88,0
"reflect.__funcTypeFixed64_.Implements",81,0
"reflect.__funcTypeFixed64_.In",88,0
"reflect.__funcTypeFixed64_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed64_.FieldByIndex",83,0
"reflect.__funcTypeFixed64_.FieldByName",90,0
"reflect.__funcTypeFixed64_.Field",83,0
"reflect.__funcTypeFixed64_.FieldAlign",81,0
"reflect.__funcTypeFixed64_.ConvertibleTo",81,0
"reflect.__funcTypeFixed64_.Elem",88,0
"reflect.__funcTypeFixed64_.ChanDir",81,0
"reflect.__funcTypeFixed64_.Comparable",81,0
"reflect.__funcTypeFixed64_.Bits",81,0
"reflect.__funcTypeFixed64_.Align",81,0
"reflect.__funcTypeFixed64_.AssignableTo",81,0
"type..hash.reflect.funcTypeFixed64",119,0
"type..eq.reflect.funcTypeFixed64",144,0
"reflect.__funcTypeFixed4_.common",81,0
"reflect.__funcTypeFixed4_.uncommon",81,0
"reflect.__funcTypeFixed4_.Size",81,0
"reflect.__funcTypeFixed4_.String",88,0
"reflect.__funcTypeFixed4_.PkgPath",88,0
"reflect.__funcTypeFixed4_.NumOut",81,0
"reflect.__funcTypeFixed4_.Out",88,0
"reflect.__funcTypeFixed4_.NumIn",81,0
"reflect.__funcTypeFixed4_.NumMethod",81,0
"reflect.__funcTypeFixed4_.Name",88,0
"reflect.__funcTypeFixed4_.NumField",81,0
"reflect.__funcTypeFixed4_.Method",83,0
"reflect.__funcTypeFixed4_.MethodByName",90,0
"reflect.__funcTypeFixed4_.Len",81,0
"reflect.__funcTypeFixed4_.Key",88,0
"reflect.__funcTypeFixed4_.Kind",81,0
"reflect.__funcTypeFixed4_.In",88,0
"reflect.__funcTypeFixed4_.IsVariadic",81,0
"reflect.__funcTypeFixed4_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed4_.Implements",81,0
"reflect.__funcTypeFixed4_.FieldByIndex",83,0
"reflect.__funcTypeFixed4_.FieldByName",90,0
"reflect.__funcTypeFixed4_.FieldAlign",81,0
"reflect.__funcTypeFixed4_.Elem",88,0
"reflect.__funcTypeFixed4_.Field",83,0
"reflect.__funcTypeFixed4_.Comparable",81,0
"reflect.__funcTypeFixed4_.ConvertibleTo",81,0
"reflect.__funcTypeFixed4_.Bits",81,0
"reflect.__funcTypeFixed4_.ChanDir",81,0
"reflect.__funcTypeFixed4_.Align",81,0
"reflect.__funcTypeFixed4_.AssignableTo",81,0
"type..eq.reflect.funcTypeFixed4",144,0
"reflect.__funcTypeFixed32_.uncommon",81,0
"type..hash.reflect.funcTypeFixed4",119,0
"reflect.__funcTypeFixed32_.String",88,0
"reflect.__funcTypeFixed32_.common",81,0
"reflect.__funcTypeFixed32_.PkgPath",88,0
"reflect.__funcTypeFixed32_.Size",81,0
"reflect.__funcTypeFixed32_.NumOut",81,0
"reflect.__funcTypeFixed32_.Out",88,0
"reflect.__funcTypeFixed32_.NumIn",81,0
"reflect.__funcTypeFixed32_.NumMethod",81,0
"reflect.__funcTypeFixed32_.Name",88,0
"reflect.__funcTypeFixed32_.NumField",81,0
"reflect.__funcTypeFixed32_.Method",83,0
"reflect.__funcTypeFixed32_.MethodByName",90,0
"reflect.__funcTypeFixed32_.Kind",81,0
"reflect.__funcTypeFixed32_.Len",81,0
"reflect.__funcTypeFixed32_.Key",88,0
"reflect.__funcTypeFixed32_.In",88,0
"reflect.__funcTypeFixed32_.IsVariadic",81,0
"reflect.__funcTypeFixed32_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed32_.Implements",81,0
"reflect.__funcTypeFixed32_.FieldByIndex",83,0
"reflect.__funcTypeFixed32_.FieldByName",90,0
"reflect.__funcTypeFixed32_.Field",83,0
"reflect.__funcTypeFixed32_.FieldAlign",81,0
"reflect.__funcTypeFixed32_.Elem",88,0
"reflect.__funcTypeFixed32_.Comparable",81,0
"reflect.__funcTypeFixed32_.ConvertibleTo",81,0
"reflect.__funcTypeFixed32_.Bits",81,0
"reflect.__funcTypeFixed32_.ChanDir",81,0
"reflect.__funcTypeFixed32_.Align",81,0
"reflect.__funcTypeFixed32_.AssignableTo",81,0
"type..hash.reflect.funcTypeFixed32",119,0
"type..eq.reflect.funcTypeFixed32",144,0
"reflect.__funcTypeFixed16_.uncommon",81,0
"reflect.__funcTypeFixed16_.String",88,0
"reflect.__funcTypeFixed16_.common",81,0
"reflect.__funcTypeFixed16_.PkgPath",88,0
"reflect.__funcTypeFixed16_.Size",81,0
"reflect.__funcTypeFixed16_.NumOut",81,0
"reflect.__funcTypeFixed16_.Out",88,0
"reflect.__funcTypeFixed16_.NumIn",81,0
"reflect.__funcTypeFixed16_.NumMethod",81,0
"reflect.__funcTypeFixed16_.NumField",81,0
"reflect.__funcTypeFixed16_.MethodByName",90,0
"reflect.__funcTypeFixed16_.Name",88,0
"reflect.__funcTypeFixed16_.Len",81,0
"reflect.__funcTypeFixed16_.Method",83,0
"reflect.__funcTypeFixed16_.Key",88,0
"reflect.__funcTypeFixed16_.Kind",81,0
"reflect.__funcTypeFixed16_.In",88,0
"reflect.__funcTypeFixed16_.IsVariadic",81,0
"reflect.__funcTypeFixed16_.Implements",81,0
"reflect.__funcTypeFixed16_.FieldByName",90,0
"reflect.__funcTypeFixed16_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed16_.FieldAlign",81,0
"reflect.__funcTypeFixed16_.FieldByIndex",83,0
"reflect.__funcTypeFixed16_.Elem",88,0
"reflect.__funcTypeFixed16_.Field",83,0
"reflect.__funcTypeFixed16_.Comparable",81,0
"reflect.__funcTypeFixed16_.ConvertibleTo",81,0
"reflect.__funcTypeFixed16_.ChanDir",81,0
"reflect.__funcTypeFixed16_.AssignableTo",81,0
"reflect.__funcTypeFixed16_.Bits",81,0
"type..eq.reflect.funcTypeFixed16",144,0
"reflect.__funcTypeFixed16_.Align",81,0
"reflect.__funcTypeFixed128_.uncommon",81,0
"type..hash.reflect.funcTypeFixed16",119,0
"reflect.__funcTypeFixed128_.String",88,0
"reflect.__funcTypeFixed128_.common",81,0
"reflect.__funcTypeFixed128_.Size",81,0
"reflect.__funcTypeFixed128_.Out",88,0
"reflect.__funcTypeFixed128_.PkgPath",88,0
"reflect.__funcTypeFixed128_.NumMethod",81,0
"reflect.__funcTypeFixed128_.NumOut",81,0
"reflect.__funcTypeFixed128_.NumField",81,0
"reflect.__funcTypeFixed128_.NumIn",81,0
"reflect.__funcTypeFixed128_.MethodByName",90,0
"reflect.__funcTypeFixed128_.Name",88,0
"reflect.__funcTypeFixed128_.Method",83,0
"reflect.__funcTypeFixed128_.Kind",81,0
"reflect.__funcTypeFixed128_.Len",81,0
"reflect.__funcTypeFixed128_.IsVariadic",81,0
"reflect.__funcTypeFixed128_.Key",88,0
"reflect.__funcTypeFixed128_.Implements",81,0
"reflect.__funcTypeFixed128_.In",88,0
"reflect.__funcTypeFixed128_.FieldByName",90,0
"reflect.__funcTypeFixed128_.FieldByNameFunc",90,0
"reflect.__funcTypeFixed128_.FieldByIndex",83,0
"reflect.__funcTypeFixed128_.Field",83,0
"reflect.__funcTypeFixed128_.FieldAlign",81,0
"reflect.__funcTypeFixed128_.ConvertibleTo",81,0
"reflect.__funcTypeFixed128_.Elem",88,0
"reflect.__funcTypeFixed128_.ChanDir",81,0
"reflect.__funcTypeFixed128_.Comparable",81,0
"reflect.__funcTypeFixed128_.AssignableTo",81,0
"reflect.__funcTypeFixed128_.Bits",81,0
"reflect.__funcTypeFixed128_.Align",81,0
"type..hash.reflect.funcTypeFixed128",119,0
"type..eq.reflect.funcTypeFixed128",144,0
"type..hash.reflect.ValueError",119,0
"type..eq.reflect.ValueError",165,0
"reflect.__funcType_.common",81,0
"reflect.__funcType_.uncommon",81,0
"reflect.__funcType_.Size",81,0
"reflect.__funcType_.String",88,0
"reflect.__funcType_.PkgPath",88,0
"reflect.__funcType_.NumOut",81,0
"reflect.__funcType_.Out",88,0
"reflect.__funcType_.NumIn",81,0
"reflect.__funcType_.NumMethod",81,0
"reflect.__funcType_.Name",88,0
"reflect.__funcType_.NumField",81,0
"reflect.__funcType_.Method",83,0
"reflect.__funcType_.MethodByName",90,0
"reflect.__funcType_.Len",81,0
"reflect.__funcType_.Key",88,0
"reflect.__funcType_.Kind",81,0
"reflect.__funcType_.In",88,0
"reflect.__funcType_.IsVariadic",81,0
"reflect.__funcType_.FieldByNameFunc",90,0
"reflect.__funcType_.Implements",81,0
"reflect.__funcType_.FieldByIndex",83,0
"reflect.__funcType_.FieldByName",90,0
"reflect.__funcType_.FieldAlign",81,0
"reflect.__funcType_.Elem",88,0
"reflect.__funcType_.Field",83,0
"reflect.__funcType_.Comparable",81,0
"reflect.__funcType_.ConvertibleTo",81,0
"reflect.__funcType_.Bits",81,0
"reflect.__funcType_.ChanDir",81,0
"reflect.__funcType_.Align",81,0
"reflect.__funcType_.AssignableTo",81,0
"type..eq.reflect.funcType",90,0
"reflect.__structType_.uncommon",81,0
"type..hash.reflect.funcType",90,0
"reflect.__structType_.String",88,0
"reflect.__structType_.common",81,0
"reflect.__structType_.PkgPath",88,0
"reflect.__structType_.Size",81,0
"reflect.__structType_.NumOut",81,0
"reflect.__structType_.Out",88,0
"reflect.__structType_.NumMethod",81,0
"reflect.__structType_.NumField",81,0
"reflect.__structType_.NumIn",81,0
"reflect.__structType_.MethodByName",90,0
"reflect.__structType_.Name",88,0
"reflect.__structType_.Len",81,0
"reflect.__structType_.Method",83,0
"reflect.__structType_.Key",88,0
"reflect.__structType_.Kind",81,0
"reflect.__structType_.In",88,0
"reflect.__structType_.IsVariadic",81,0
"reflect.__structType_.FieldAlign",81,0
"reflect.__structType_.Implements",81,0
"reflect.__structType_.ConvertibleTo",81,0
"reflect.__structType_.Elem",88,0
"reflect.__structType_.ChanDir",81,0
"reflect.__structType_.Comparable",81,0
"reflect.__structType_.Bits",81,0
"reflect.__structType_.Align",81,0
"reflect.__structType_.AssignableTo",81,0
"type..hash.reflect.Method",177,0
"type..eq.reflect.Method",411,0
"reflect.__Value_.NumMethod",165,0
"reflect.__Value_.String",175,0
"reflect.__Value_.Len",165,0
"reflect.__Value_.NumField",165,0
"reflect.__Value_.Kind",122,0
"type..hash.reflect.uncommonType",90,0
"type..eq.reflect.uncommonType",90,0
"reflect.__ChanDir_.String",159,0
"reflect.__Kind_.String",291,0
"reflect.methodValueCall",85,0
"reflect.FuncOf.func1",438,0
"reflect.funcLayout.func1",93,0
"reflect.__structType_.FieldByName.func1",127,0
"reflect.cvtT2I",477,0
"reflect.cvtI2I",581,0
"reflect.cvtStringRunes",224,0
"reflect.cvtDirect",261,0
"reflect.cvtStringBytes",224,0
"reflect.cvtRunesString",224,0
"reflect.cvtUintString",566,0
"reflect.cvtBytesString",224,0
"reflect.cvtIntString",523,0
"reflect.cvtFloat",349,0
"reflect.cvtComplex",371,0
"reflect.cvtIntFloat",492,0
"reflect.cvtUintFloat",535,0
"reflect.cvtFloatInt",352,0
"reflect.cvtFloatUint",352,0
"reflect.cvtInt",487,0
"reflect.cvtUint",530,0
"reflect.makeRunes",197,0
"reflect.makeString",193,0
"reflect.makeBytes",197,0
"reflect.makeFloat",282,0
"reflect.makeComplex",299,0
"reflect.convertOp",1832,0
"reflect.makeInt",376,0
"reflect.Zero",275,0
"reflect.New",211,0
"reflect.Value.Type",524,0
"reflect.Value.Slice",940,0
"reflect.Value.String",322,0
"reflect.Value.setRunes",475,0
"reflect.Value.SetString",353,0
"reflect.Value.Pointer",705,0
"reflect.Value.SetBytes",475,0
"reflect.Value.NumMethod",242,0
"reflect.Value.NumField",246,0
"reflect.copyVal",234,0
"reflect.__MapIter_.Next",442,0
"reflect.Value.MapRange",322,0
"reflect.__MapIter_.Key",364,0
"reflect.__MapIter_.Value",364,0
"reflect.Value.Kind",53,0
"reflect.Value.Len",737,0
"reflect.Value.Index",723,0
"reflect.valueInterface",553,0
"reflect.Value.Elem",685,0
"reflect.Value.Field",424,0
"reflect.methodReceiver",994,0
"reflect.callMethod",1188,0
"reflect.Value.Bytes",389,0
"reflect.Value.runes",389,0
"reflect.flag.mustBeAssignableSlow",479,0
"reflect.Value.Bool",246,0
"reflect.methodName",179,0
"reflect.packEface",347,0
"reflect.__ValueError_.Error",417,0
"reflect.funcLayout",2695,0
"reflect.addTypeBits",1890,0
"reflect.FuncOf",2912,0
"reflect.funcStr",2106,0
"reflect.haveIdenticalUnderlyingType",3380,0
"reflect.typesByString",926,0
"reflect.haveIdenticalType",559,0
"reflect.implements",2358,0
"reflect.directlyAssignable",311,0
"reflect.__rtype_.ConvertibleTo",177,0
"reflect.__rtype_.Comparable",106,0
"reflect.__rtype_.Implements",269,0
"reflect.__rtype_.AssignableTo",218,0
"reflect.__rtype_.ptrTo",1005,0
"reflect.fnv1",125,0
"reflect.__structType_.FieldByNameFunc",2267,0
"reflect.__structType_.FieldByName",627,0
"reflect.__structType_.Field",582,0
"reflect.__structType_.FieldByIndex",564,0
"reflect.__interfaceType_.Method",553,0
"reflect.__interfaceType_.MethodByName",439,0
"reflect.__rtype_.Out",412,0
"reflect.ChanDir.String",269,0
"reflect.__rtype_.NumOut",250,0
"reflect.__rtype_.NumField",136,0
"reflect.__rtype_.NumIn",136,0
"reflect.__rtype_.Key",170,0
"reflect.__rtype_.Len",136,0
"reflect.__rtype_.FieldByNameFunc",224,0
"reflect.__rtype_.In",331,0
"reflect.__rtype_.FieldByIndex",192,0
"reflect.__rtype_.FieldByName",228,0
"reflect.__rtype_.Field",182,0
"reflect.__rtype_.IsVariadic",144,0
"reflect.__rtype_.Elem",473,0
"reflect.__rtype_.Name",266,0
"reflect.__rtype_.ChanDir",136,0
"reflect.__rtype_.MethodByName",633,0
"reflect.__rtype_.PkgPath",311,0
"reflect.__rtype_.NumMethod",153,0
"reflect.__rtype_.Method",1914,0
"reflect.__rtype_.exportedMethods",226,0
"reflect.__rtype_.Kind",78,0
"reflect.__rtype_.common",50,0
"reflect.__rtype_.Align",74,0
"reflect.__rtype_.FieldAlign",74,0
"reflect.__rtype_.Size",74,0
"reflect.__rtype_.Bits",271,0
"reflect.__rtype_.uncommon",400,0
"reflect.__rtype_.String",297,0
"reflect.Kind.String",250,0
"reflect.name.pkgPath",393,0
"reflect.newName",834,0
"reflect.name.tagLen",205,0
"reflect.name.tag",176,0
"reflect.makeMethodValue",570,0
"crypto.__Hash_.Size",232,0
"type..eq._87_strconv.extFloat",169,0
"crypto.Hash.Size",170,0
"type..eq._61_strconv.leftCheat",242,0
"type..hash._87_strconv.extFloat",128,0
"type..eq.strconv.leftCheat",161,0
"type..hash._61_strconv.leftCheat",128,0
"type..eq.strconv.extFloat",90,0
"type..hash.strconv.leftCheat",119,0
"type..hash.strconv.extFloat",90,0
"strconv.isInGraphicList",239,0
"strconv.bsearch32",204,0
"strconv.IsPrint",1034,0
"strconv.CanBackquote",350,0
"strconv.bsearch16",203,0
"strconv.appendQuotedRuneWith",377,0
"strconv.appendEscapedRune",2939,0
"strconv.appendQuotedWith",968,0
"strconv.FormatInt",359,0
"strconv.formatBits",1505,0
"strconv.fmtB",507,0
"strconv.fmtX",1952,0
"strconv.fmtE",1467,0
"strconv.fmtF",961,0
"strconv.formatDigits",816,0
"strconv.roundShortest",1239,0
"strconv.bigFtoa",794,0
"strconv.adjustLastDigit",451,0
"strconv.genericFtoa",1889,0
"strconv.adjustLastDigitFixed",533,0
"strconv.__extFloat_.ShortestDecimal",1680,0
"strconv.frexp10Many",226,0
"strconv.__extFloat_.FixedDecimal",1231,0
"strconv.__extFloat_.Multiply",130,0
"strconv.__extFloat_.frexp10",306,0
"strconv.__extFloat_.AssignComputeBounds",398,0
"strconv.__decimal_.Round",341,0
"strconv.__decimal_.RoundUp",257,0
"strconv.leftShift",622,0
"strconv.__decimal_.Shift",293,0
"strconv.rightShift",591,0
"strconv.prefixIsLessThan",165,0
"strconv.trim",183,0
"strconv.__decimal_.Assign",357,0
"unicode_utf8.RuneCountInString",556,0
"unicode_utf8.EncodeRune",549,0
"unicode_utf8.RuneCount",556,0
"unicode_utf8.DecodeRune",705,0
"unicode_utf8.DecodeRuneInString",705,0
"math_bits.Mul64",133,0
"io.WriteString",332,0
"io.ReadAtLeast",500,0
"type..eq.sync.poolLocal",247,0
"type..eq.sync.poolLocalInternal",190,0
"type..hash.sync.poolLocal",119,0
"type..hash.sync.poolLocalInternal",119,0
"sync.__poolChain_.popTail",398,0
"sync.__poolChain_.pushHead",634,0
"sync.__poolChain_.popHead",224,0
"sync.__poolDequeue_.popTail",449,0
"sync.__poolDequeue_.pushHead",411,0
"sync.__poolDequeue_.popHead",434,0
"sync.poolCleanup",485,0
"sync.__Pool_.pin",225,0
"sync.__Pool_.pinSlow",811,0
"sync.__Pool_.Get",401,0
"sync.__Pool_.getSlow",606,0
"sync.__Pool_.Put",281,0
"sync.__Once_.Do",141,0
"sync.__Once_.doSlow",413,0
"sync.__Mutex_.unlockSlow",364,0
"sync.__Mutex_.lockSlow",958,0
"sync.__Map_.dirtyLocked",585,0
"sync.__entry_.tryExpungeLocked",221,0
"sync.__Map_.missLocked",290,0
"sync.__Map_.LoadOrStore",1511,0
"sync.__entry_.tryLoadOrStore",535,0
"sync.__Map_.Store",1398,0
"sync.__entry_.tryStore",180,0
"sync.__Map_.Load",661,0
"sync.__entry_.load",190,0
"errors.__errorString_.Error",86,0
"type..hash.internal_reflectlite.uncommonType",90,0
"type..eq.internal_reflectlite.uncommonType",90,0
"internal_reflectlite.haveIdenticalType",559,0
"internal_reflectlite.haveIdenticalUnderlyingType",3380,0
"internal_reflectlite.implements",2358,0
"internal_reflectlite.directlyAssignable",311,0
"internal_reflectlite.__rtype_.AssignableTo",218,0
"internal_reflectlite.__rtype_.Comparable",106,0
"internal_reflectlite.__rtype_.Implements",269,0
"internal_reflectlite.__rtype_.Out",412,0
"internal_reflectlite.__rtype_.NumIn",136,0
"internal_reflectlite.__rtype_.NumOut",250,0
"internal_reflectlite.__rtype_.Len",136,0
"internal_reflectlite.__rtype_.NumField",136,0
"internal_reflectlite.__rtype_.Name",266,0
"internal_reflectlite.__rtype_.PkgPath",311,0
"internal_reflectlite.__rtype_.exportedMethods",226,0
"internal_reflectlite.__rtype_.NumMethod",153,0
"internal_reflectlite.__rtype_.Kind",78,0
"internal_reflectlite.__rtype_.common",50,0
"internal_reflectlite.__rtype_.String",297,0
"internal_reflectlite.__rtype_.Size",74,0
"internal_reflectlite.name.pkgPath",393,0
"internal_reflectlite.__rtype_.uncommon",400,0
"internal_reflectlite.name.tag",176,0
"internal_reflectlite.name.tagLen",205,0
"sync_atomic.StoreUint32",10,0
"sync_atomic.LoadUint64",10,0
"sync_atomic.LoadUintptr",10,0
"sync_atomic.AddUint64",10,0
"sync_atomic.LoadUint32",10,0
"sync_atomic.CompareAndSwapUint64",10,0
"type..eq.struct___runtime.lock_runtime.mutex__runtime.newm_runtime.muintptr__runtime.waiting_bool__runtime.wake_runtime.note__runtime.haveTemplateThread_uint32__",139,0
"type..eq.struct___runtime.lock_runtime.mutex__runtime.g__runtime.g__runtime.parked_bool__runtime.timer__runtime.timer__runtime.gen_uint64__",139,0
"type..hash.struct___runtime.lock_runtime.mutex__runtime.newm_runtime.muintptr__runtime.waiting_bool__runtime.wake_runtime.note__runtime.haveTemplateThread_uint32__",122,0
"type..hash.struct___runtime.lock_runtime.mutex__runtime.g__runtime.g__runtime.parked_bool__runtime.timer__runtime.timer__runtime.gen_uint64__",122,0
"type..hash.struct___runtime.full_runtime.lfstack__runtime.empty_runtime.lfstack__runtime.pad0_internal_cpu.CacheLinePad__runtime.wbufSpans_struct___runtime.lock_runtime.mutex__runtime.free_runtime.mSpanList__runtime.busy_runtime.mSpanList______uint32__runtime.bytesMarked_uint64__runtime.markrootNext_uint32__runtime.markrootJobs_uint32__runtime.nproc_uint32__runtime.tstart_int64__runtime.nwait_uint32__runtime.ndone_uint32__runtime.nFlushCacheRoots_int__runtime.nDataRoots_int__runtime.nBSSRoots_int__runtime.nSpanRoots_int__runtime.nStackRoots_int__runtime.startSema_uint32__runtime.markDoneSema_uint32__runtime.bgMarkReady_runtime.note__runtime.bgMarkDone_uint32__runtime.mode_runtime.gcMode__runtime.userForced_bool__runtime.totaltime_int64__runtime.initialHeapLive_uint64__runtime.assistQueue_struct___runtime.lock_runtime.mutex__runtime.q_runtime.gQueue____runtime.sweepWaiters_struct___runtime.lock_runtime.mutex__runtime.list_runtime.gList____runtime.cycles_uint32__runtime.stwprocs_int32__runtime.maxprocs_int32__runtime.tSweepTerm_int64__runtime.tMark_int64__runtime.tMarkTerm_int64__runtime.tEnd_int64__runtime.pauseNS_int64__runtime.pauseStart_int64__runtime.heap0_uint64__runtime.heap1_uint64__runtime.heap2_uint64__runtime.heapGoal_uint64__",311,0
"type..eq.struct___runtime.full_runtime.lfstack__runtime.empty_runtime.lfstack__runtime.pad0_internal_cpu.CacheLinePad__runtime.wbufSpans_struct___runtime.lock_runtime.mutex__runtime.free_runtime.mSpanList__runtime.busy_runtime.mSpanList______uint32__runtime.bytesMarked_uint64__runtime.markrootNext_uint32__runtime.markrootJobs_uint32__runtime.nproc_uint32__runtime.tstart_int64__runtime.nwait_uint32__runtime.ndone_uint32__runtime.nFlushCacheRoots_int__runtime.nDataRoots_int__runtime.nBSSRoots_int__runtime.nSpanRoots_int__runtime.nStackRoots_int__runtime.startSema_uint32__runtime.markDoneSema_uint32__runtime.bgMarkReady_runtime.note__runtime.bgMarkDone_uint32__runtime.mode_runtime.gcMode__runtime.userForced_bool__runtime.totaltime_int64__runtime.initialHeapLive_uint64__runtime.assistQueue_struct___runtime.lock_runtime.mutex__runtime.q_runtime.gQueue____runtime.sweepWaiters_struct___runtime.lock_runtime.mutex__runtime.list_runtime.gList____runtime.cycles_uint32__runtime.stwprocs_int32__runtime.maxprocs_int32__runtime.tSweepTerm_int64__runtime.tMark_int64__runtime.tMarkTerm_int64__runtime.tEnd_int64__runtime.pauseNS_int64__runtime.pauseStart_int64__runtime.heap0_uint64__runtime.heap1_uint64__runtime.heap2_uint64__runtime.heapGoal_uint64__",447,0
"type..hash.struct___runtime.enabled_bool__runtime.pad__3_uint8__runtime.needed_bool__runtime.cgo_bool__runtime.alignme_uint64__",122,0
"type..eq.struct___runtime.enabled_bool__runtime.pad__3_uint8__runtime.needed_bool__runtime.cgo_bool__runtime.alignme_uint64__",120,0
"type..hash.struct___runtime.cycle_uint32__runtime.flushed_bool__",90,0
"type..eq.struct___runtime.cycle_uint32__runtime.flushed_bool__",90,0
"type..hash._8_string",135,0
"type..eq._8_string",218,0
"type..hash._33_float64",135,0
"type..eq._33_float64",131,0
"type..hash._25_string",135,0
"type..eq._25_string",218,0
"type..hash._251_struct___runtime.root_runtime.semaRoot__runtime.pad__40_uint8__",135,0
"type..eq._251_struct___runtime.root_runtime.semaRoot__runtime.pad__40_uint8__",166,0
"type..hash.struct___runtime.root_runtime.semaRoot__runtime.pad__40_uint8__",119,0
"type..eq.struct___runtime.root_runtime.semaRoot__runtime.pad__40_uint8__",179,0
"type..eq._16_runtime.dbgVar",247,0
"type..eq.runtime.traceStackTable",209,0
"type..hash._16_runtime.dbgVar",128,0
"type..eq.runtime.sweepdata",139,0
"type..hash.runtime.traceStackTable",122,0
"type..eq.runtime.semaRoot",90,0
"type..hash.runtime.sweepdata",122,0
"type..eq.struct___runtime.lock_runtime.mutex__runtime.stack_runtime.gList__runtime.noStack_runtime.gList__runtime.n_int32__",90,0
"type..hash.runtime.semaRoot",90,0
"type..hash.struct___runtime.lock_runtime.mutex__runtime.stack_runtime.gList__runtime.noStack_runtime.gList__runtime.n_int32__",90,0
"type..hash.struct___runtime.user_bool__runtime.runnable_runtime.gQueue__runtime.n_int32__",122,0
"type..eq.struct___runtime.user_bool__runtime.runnable_runtime.gQueue__runtime.n_int32__",145,0
"type..eq.runtime.mstats",370,0
"runtime.__plainError_.Error",129,0
"type..eq._67_struct___runtime.size_uint32__runtime.nmalloc_uint64__runtime.nfree_uint64__",169,0
"type..hash.runtime.mstats",273,0
"type..eq.struct___runtime.size_uint32__runtime.nmalloc_uint64__runtime.nfree_uint64__",109,0
"type..hash._67_struct___runtime.size_uint32__runtime.nmalloc_uint64__runtime.nfree_uint64__",128,0
"type..hash.struct___runtime.size_uint32__runtime.nmalloc_uint64__runtime.nfree_uint64__",122,0
"type..hash.runtime.m0Stack",50,0
"type..eq.runtime.m0Stack",49,0
"type..hash.runtime.hiter",122,0
"type..eq.runtime.hiter",139,0
"type..hash.runtime.gcControllerState",177,0
"type..eq.runtime.gcControllerState",170,0
"type..hash.runtime.funcinl",180,0
"type..eq.runtime.funcinl",308,0
"type..eq.runtime.forcegcstate",90,0
"type..eq.runtime.finblock",147,0
"type..hash.runtime.forcegcstate",90,0
"runtime.__errorString_.Error",178,0
"type..hash.runtime.finblock",122,0
"type..hash.runtime.dbgVar",119,0
"type..eq.runtime.dbgVar",165,0
"type..eq.runtime.boundsError",90,0
"runtime.__boundsError_.Error",182,0
"type..hash.runtime.boundsError",90,0
"type..hash.runtime.TypeAssertionError",119,0
"type..eq.runtime.TypeAssertionError",181,0
"type..hash._2_runtime.Frame",128,0
"type..eq._2_runtime.Frame",159,0
"type..hash.runtime.Frame",180,0
"type..eq.runtime.Frame",335,0
"type..eq._5_string",218,0
"runtime.__itabTableType_.add_fm",80,0
"type..hash._5_string",135,0
"type..hash._4_string",135,0
"type..eq._4_string",218,0
"type..hash._3_string",135,0
"type..eq._3_string",218,0
"type..hash._2_string",135,0
"type..eq._2_string",218,0
"type..hash.runtime.rwmutex",122,0
"type..eq.runtime.rwmutex",147,0
"type..eq.runtime.specialfinalizer",179,0
"type..eq._134_struct___runtime.mcentral_runtime.mcentral__runtime.pad__8_uint8__",166,0
"type..hash.runtime.specialfinalizer",119,0
"type..eq.struct___runtime.mcentral_runtime.mcentral__runtime.pad__8_uint8__",144,0
"type..hash._134_struct___runtime.mcentral_runtime.mcentral__runtime.pad__8_uint8__",135,0
"type..eq.runtime.mcentral",153,0
"type..hash.struct___runtime.mcentral_runtime.mcentral__runtime.pad__8_uint8__",119,0
"type..eq.runtime.arenaHint",109,0
"type..hash.runtime.mcentral",122,0
"type..hash.runtime.arenaHint",122,0
"type..hash._2_runtime.gcSweepBuf",128,0
"type..eq._2_runtime.gcSweepBuf",159,0
"type..hash.runtime.gcSweepBuf",90,0
"type..eq.runtime.gcSweepBuf",90,0
"type..hash.runtime.treapIter",122,0
"type..eq.runtime.treapIter",90,0
"type..hash.runtime.modulehash",148,0
"type..eq.runtime.modulehash",256,0
"type..eq.runtime._func",120,0
"type..eq.runtime.itab",120,0
"type..hash.runtime._func",122,0
"type..eq.runtime.bitvector",96,0
"type..hash.runtime.itab",122,0
"type..eq._9_string",218,0
"type..hash.runtime.bitvector",122,0
"type..eq._6_string",218,0
"type..hash._9_string",135,0
"type..hash._6_string",135,0
"type..hash.runtime.hchan",122,0
"type..eq.runtime.hchan",147,0
"type..hash.runtime.sudog",154,0
"type..eq.runtime.sudog",210,0
"type..eq.runtime.wbBuf",90,0
"runtime.__waitReason_.String",234,0
"type..eq.runtime.gcWork",199,0
"type..hash.runtime.wbBuf",90,0
"type..hash.runtime.gcWork",154,0
"type..hash.struct___runtime.gList__runtime.n_int32__",90,0
"type..eq.struct___runtime.gList__runtime.n_int32__",96,0
"type..hash.runtime.mcache",90,0
"type..eq.runtime.mcache",90,0
"type..hash.runtime.markBits",122,0
"type..eq.runtime.markBits",109,0
"type..hash.runtime.special",90,0
"type..eq.runtime.special",90,0
"type..eq.runtime.sysmontick",128,0
"type..eq.runtime._defer",147,0
"type..hash.runtime.sysmontick",154,0
"type..eq.runtime._panic",218,0
"type..hash.runtime._defer",122,0
"type..hash.runtime._panic",151,0
"runtime.scheduleTimeoutEvent",14,0
"runtime.clearTimeoutEvent",14,0
"runtime.walltime",14,0
"runtime.wasmWrite",14,0
"runtime.growMemory",15,0
"runtime.wasmExit",14,0
"runtime.usleep",10,0
"runtime.exitThread",4,0
"runtime.osyield",4,0
"runtime.exit",19,0
"_rt0_wasm_js",8,0
"runtime.goexit",28,0
"runtime.gcWriteBarrier",72,0
"runtime.call536870912",161,0
"runtime.call1073741824",161,0
"runtime.call134217728",161,0
"runtime.call268435456",161,0
"runtime.call33554432",161,0
"runtime.call67108864",161,0
"runtime.call8388608",161,0
"runtime.call16777216",161,0
"runtime.call2097152",161,0
"runtime.call4194304",161,0
"runtime.call1048576",161,0
"runtime.call262144",161,0
"runtime.call524288",161,0
"runtime.call65536",161,0
"runtime.call131072",161,0
"runtime.call16384",161,0
"runtime.call32768",161,0
"runtime.call4096",161,0
"runtime.call8192",161,0
"runtime.call2048",161,0
"runtime.call512",161,0
"runtime.call1024",161,0
"runtime.call128",159,0
"runtime.call256",161,0
"runtime.call32",159,0
"runtime.call64",159,0
"runtime.reflectcall",346,0
"callRet",56,0
"runtime.asmcgocall",4,0
"runtime.procyield",10,0
"runtime.jmpdefer",55,0
"runtime.systemstack_switch",10,0
"runtime.skipPleaseUseCallersFrames",4,0
"runtime.callers.func1",178,0
"runtime.tracebackHexdump.func1",178,0
"runtime.__rwmutex_.rlock.func1",242,0
"runtime.gfget.func1",116,0
"runtime.exitsyscallfast_reacquired.func1",142,0
"runtime.reentersyscall.func1",297,0
"runtime.exitsyscallfast.func1",246,0
"runtime.casgstatus.func2",297,0
"runtime.startTheWorld.func1",72,0
"runtime.casgstatus.func1",218,0
"runtime.main.func2",188,0
"runtime.fatalpanic.func2",72,0
"runtime.hexdumpWords.func1",185,0
"runtime.fatalthrow.func1",179,0
"runtime.fatalpanic.func1",220,0
"runtime.preprintpanics.func1",121,0
"runtime.throw.func1",166,0
"runtime.freedefer.func1",583,0
"runtime.tracefree.func1",92,0
"runtime.wbBufFlush.func1",99,0
"runtime.mProf_Malloc.func1",82,0
"runtime.tracealloc.func1",92,0
"runtime.__mheap_.freeSpan.func1",380,0
"runtime.__mheap_.scavengeSplit.func1",634,0
"runtime.__mheap_.coalesce.func2",582,0
"runtime.freeSomeWbufs.func1",260,0
"runtime.__mheap_.coalesce.func1",1180,0
"runtime.bgscavenge.func2",351,0
"runtime.getempty.func1",92,0
"runtime.scavengeSleep.func1",112,0
"runtime.bgscavenge.func1",59,0
"runtime.gcAssistAlloc.func1",82,0
"runtime.scanstack.func1",95,0
"runtime.markroot.func1",329,0
"runtime.gcBgMarkWorker.func1",286,0
"runtime.gcBgMarkWorker.func2",528,0
"runtime.gcMarkTermination.func4.1",95,0
"runtime.gcMarkTermination.func4",72,0
"runtime.gcMarkTermination.func2",384,0
"runtime.gcMarkTermination.func3",72,0
"runtime.gcMarkDone.func3",87,0
"runtime.gcMarkTermination.func1",76,0
"runtime.gcMarkDone.func2",274,0
"runtime.gcMarkDone.func1.1",167,0
"runtime.gcMarkDone.func1",154,0
"runtime.gcStart.func1",59,0
"runtime.gcStart.func2",109,0
"runtime.__gcControllerState_.findRunnableGCWorker.func1",191,0
"runtime.SetFinalizer.func1",97,0
"runtime.freemcache.func1",205,0
"runtime.mallocgc.func1",104,0
"runtime.chanrecv.func1",97,0
"runtime.cgoCheckWriteBarrier.func1",220,0
"runtime.cgoCheckTypedBlock.func1",96,0
"runtime.writeErr",123,0
"runtime.decoderune",900,0
"runtime.encoderune",549,0
"runtime.typesEqual",4088,0
"runtime.name.tag",176,0
"runtime.name.tagLen",204,0
"runtime.___type_.pkgpath",363,0
"runtime.cgoContextPCs",283,0
"runtime.___type_.string",245,0
"runtime.printOneCgoTraceback",751,0
"runtime.callCgoSymbolizer",158,0
"runtime.printCgoTraceback",420,0
"runtime.tracebackHexdump",581,0
"runtime.goroutineheader",926,0
"runtime.tracebackothers",932,0
"runtime.showframe",221,0
"runtime.showfuncinfo",653,0
"runtime.callers",179,0
"runtime.gcallers",156,0
"runtime.printAncestorTracebackFuncInfo",838,0
"runtime.traceback1",888,0
"runtime.printAncestorTraceback",617,0
"runtime.printcreatedby1",576,0
"runtime.traceback",88,0
"runtime.tracebackCgoContext",563,0
"runtime.printcreatedby",247,0
"runtime.getArgInfo",678,0
"runtime.traceNextGC",173,0
"runtime.traceGoSysExit",267,0
"runtime.traceGoSysBlock",246,0
"runtime.traceGoUnpark",261,0
"runtime.traceGoSysCall",84,0
"runtime.traceGoStart",456,0
"runtime.traceGoPark",149,0
"runtime.traceGoCreate",224,0
"runtime.traceGCSweepSpan",182,0
"runtime.traceGCSweepDone",238,0
"runtime.traceProcStop",246,0
"runtime.traceGCSweepStart",152,0
"runtime.__traceAlloc_.alloc",335,0
"runtime.traceProcStart",125,0
"runtime.__traceStackTable_.find",363,0
"runtime.__traceStackTable_.newStack",120,0
"runtime.__traceStackTable_.put",615,0
"runtime.traceFlush",614,0
"runtime.__traceBuf_.varint",224,0
"runtime.traceAcquireBuffer",232,0
"runtime.traceReleaseBuffer",183,0
"runtime.traceEventLocked",796,0
"runtime.traceStackID",373,0
"runtime.traceProcFree",242,0
"runtime.traceEvent",303,0
"runtime.traceReader",288,0
"runtime.siftdownTimer",964,0
"time.now",124,0
"runtime.timejumpLocked",304,0
"runtime.siftupTimer",594,0
"runtime.timerproc",1057,0
"runtime.timejump",253,0
"runtime.deltimer",241,0
"runtime.__timersBucket_.deltimerLocked",646,0
"runtime.__timersBucket_.addtimerLocked",605,0
"runtime.addtimer",260,0
"runtime.pcdatavalue1",232,0
"runtime.funcline",114,0
"runtime.funcline1",512,0
"runtime.funcnameFromNameoff",254,0
"runtime.__Func_.Name",213,0
"runtime.FuncForPC",536,0
"runtime.expandCgoFrames",611,0
"runtime.fastrand",111,0
"runtime.__Frames_.Next",1789,0
"runtime.badsystemstack",64,0
"reflect.memmove",81,0
"runtime.index",280,0
"runtime.rawruneslice",547,0
"runtime.gostring",244,0
"runtime.slicerunetostring",518,0
"runtime.intstring",353,0
"runtime.stringtoslicerune",486,0
"runtime.concatstring4",105,0
"runtime.concatstring5",105,0
"runtime.concatstring3",105,0
"runtime.freeStackSpans",441,0
"runtime.shrinkstack",452,0
"runtime.findsghi",190,0
"runtime.syncadjustsudogs",459,0
"runtime.stackcacherelease",317,0
"runtime.stackcache_clear",287,0
"runtime.stackpoolfree",544,0
"sync.runtime_nanotime",79,0
"runtime.panicmakeslicelen",64,0
"runtime.__semaRoot_.rotateRight",759,0
"runtime.__semaRoot_.rotateLeft",808,0
"runtime.__semaRoot_.queue",1544,0
"runtime.__semaRoot_.dequeue",1321,0
"runtime.semrelease1",585,0
"runtime.cansemacquire",159,0
"runtime.readyWithTime",150,0
"runtime.semacquire1",781,0
"sync.runtime_SemacquireMutex",84,0
"internal_poll.runtime_Semrelease",80,0
"sync.runtime_Semrelease",81,0
"runtime.block",84,0
"internal_poll.runtime_Semacquire",82,0
"runtime.__rwmutex_.rlock",229,0
"runtime.__rwmutex_.runlock",402,0
"reflect.addReflectOff",490,0
"runtime.waitReason.String",192,0
"internal_reflectlite.resolveNameOff",87,0
"internal_reflectlite.resolveTypeOff",88,0
"reflect.resolveTextOff",87,0
"reflect.resolveNameOff",87,0
"reflect.resolveTypeOff",88,0
"reflect.typelinks",933,0
"sync.runtime_canSpin",201,0
"sync.runtime_doSpin",50,0
"sync.runtime_procPin",85,0
"sync.runtime_procUnpin",51,0
"runtime.runqgrab",556,0
"runtime.runqsteal",344,0
"runtime.runqputslow",817,0
"runtime.pidleget",124,0
"runtime.runqempty",240,0
"runtime.globrunqget",412,0
"runtime.pidleput",168,0
"runtime.schedEnableUser",405,0
"runtime.schedEnabled",121,0
"runtime.schedtrace",3111,0
"runtime.checkdead",1418,0
"runtime.preemptall",253,0
"runtime.releasep",717,0
"runtime.incidlelocked",146,0
"runtime.__p_.destroy",855,0
"runtime.gfpurge",250,0
"runtime.badunlockosthread",64,0
"runtime.gfput",455,0
"runtime.exitsyscall0",701,0
"runtime.exitsyscallfast_reacquired",246,0
"runtime.exitsyscallfast_pidle",303,0
"runtime.exitsyscall",933,0
"runtime.exitsyscallfast",383,0
"runtime.entersyscall_sysmon",180,0
"runtime.entersyscall_gcwait",360,0
"runtime.reentersyscall",831,0
"runtime.entersyscall",57,0
"runtime.goexit1",127,0
"runtime.goexit0",1067,0
"runtime.gosched_m",156,0
"runtime.gopreempt_m",156,0
"runtime.goschedImpl",426,0
"runtime.injectglist",493,0
"runtime.pollWork",282,0
"runtime.resetspinning",273,0
"runtime.startlockedm",279,0
"runtime.gcstopm",363,0
"runtime.wakep",128,0
"runtime.stoplockedm",604,0
"runtime.handoffp",997,0
"runtime.mspinning",68,0
"runtime.startm",604,0
"runtime.newm1",335,0
"runtime.stopm",478,0
"runtime.lockextra",295,0
"runtime.newm",356,0
"runtime.newextram",240,0
"runtime.oneNewExtraM",529,0
"runtime.allocm",945,0
"runtime.forEachP",1380,0
"runtime.runSafePointFn",304,0
"runtime.mexit",750,0
"runtime.stopTheWorldWithSema",958,0
"runtime.startTheWorldWithSema",803,0
"runtime.startTheWorld",176,0
"runtime.restartg",224,0
"runtime.stopTheWorld",182,0
"runtime.scang",724,0
"runtime.casfrom_Gscanstatus",636,0
"runtime.castogscanstatus",323,0
"runtime.freezetheworld",242,0
"runtime.dumpgstatus",537,0
"runtime.badctxt",42,0
"runtime.badmorestackg0",64,0
"runtime.badmorestackgsignal",64,0
"runtime.badreflectcall",64,0
"runtime.badmcall",64,0
"runtime.badmcall2",64,0
"runtime.Gosched",67,0
"runtime.printeface",197,0
"runtime.hexdumpWords",847,0
"runtime.printstring",161,0
"runtime.printslice",243,0
"runtime.printhex",280,0
"runtime.printpointer",73,0
"runtime.printint",129,0
"runtime.printcomplex",174,0
"runtime.printuint",215,0
"runtime.printbool",119,0
"runtime.printfloat",682,0
"runtime.printsp",75,0
"runtime.printnl",75,0
"runtime.printunlock",129,0
"runtime.gwrite",379,0
"runtime.printlock",150,0
"runtime.canpanic",319,0
"runtime.recordForPanic",408,0
"runtime.startpanic_m",642,0
"runtime.dopanic_m",916,0
"runtime.fatalthrow",136,0
"runtime.fatalpanic",205,0
"runtime.throw",183,0
"runtime.recovery",418,0
"sync.throw",66,0
"runtime.getargp",29,0
"runtime.gorecover",113,0
"runtime.printpanics",394,0
"runtime.gopanic",1851,0
"runtime.deferreturn",407,0
"runtime.preprintpanics",628,0
"runtime.freedeferpanic",64,0
"runtime.freedeferfn",64,0
"runtime.freedefer",664,0
"runtime.goPanicSlice3C",181,0
"runtime.panicdivide",117,0
"runtime.goPanicSlice3Acap",181,0
"runtime.goPanicSlice3B",181,0
"runtime.goPanicSlice3AlenU",181,0
"runtime.goPanicSliceBU",181,0
"runtime.goPanicSlice3Alen",181,0
"runtime.goPanicSliceAcapU",181,0
"runtime.goPanicSliceB",181,0
"runtime.goPanicSliceAlenU",181,0
"runtime.goPanicSliceAcap",181,0
"runtime.goPanicIndexU",181,0
"runtime.goPanicSliceAlen",181,0
"runtime.goPanicIndex",181,0
"runtime.panicCheck1",134,0
"runtime.panicCheck2",134,0
"os.sigpipe",64,0
"runtime.sigpanic",201,0
"runtime.wbBufFlush1",803,0
"runtime.write",134,0
"runtime.wbBufFlush",304,0
"runtime.purgecachedstats",174,0
"runtime.cachestats",192,0
"runtime.flushmcache",212,0
"runtime.tracegc",354,0
"runtime.tracefree",469,0
"sync.event",266,0
"runtime.tracealloc",856,0
"runtime.blocksampled",250,0
"runtime.saveblockevent",448,0
"runtime.mProf_Free",204,0
"runtime.blockevent",152,0
"runtime.mProf_FlushLocked",233,0
"runtime.mProf_Malloc",408,0
"runtime.mProf_Flush",132,0
"runtime.eqslice",187,0
"runtime.mProf_NextCycle",123,0
"runtime.__bucket_.bp",162,0
"runtime.stkbucket",1044,0
"runtime.newBucket",214,0
"runtime.__bucket_.mp",148,0
"runtime.nextMarkBitArenaEpoch",230,0
"runtime.freespecial",346,0
"runtime.removefinalizer",174,0
"runtime.setprofilebucket",213,0
"runtime.removespecial",562,0
"runtime.__mSpanList_.takeAll",260,0
"runtime.__mSpanList_.remove",570,0
"runtime.__mheap_.freeSpanLocked",905,0
"runtime.__mheap_.scavengeSplit",960,0
"runtime.__mheap_.freeSpan",134,0
"runtime.__mheap_.freeManual",235,0
"runtime.__mheap_.reclaimChunk",1092,0
"runtime.inHeapOrStack",243,0
"runtime.__mspan_.scavenge",180,0
"runtime.freeSomeWbufs",240,0
"runtime.handoff",286,0
"runtime.prepareFreeWorkbufs",166,0
"runtime.trygetfull",142,0
"runtime.putempty",117,0
"runtime.putfull",117,0
"runtime.__workbuf_.checkempty",120,0
"runtime.getempty",688,0
"runtime.__gcWork_.balance",382,0
"runtime.__workbuf_.checknonempty",118,0
"runtime.__gcWork_.tryGet",400,0
"runtime.__gcWork_.dispose",367,0
"runtime.__gcWork_.putBatch",617,0
"runtime.__gcWork_.init",160,0
"runtime.__gcWork_.put",404,0
"runtime.__gcSweepBuf_.block",437,0
"runtime.__gcSweepBuf_.pop",257,0
"runtime.clobberfree",86,0
"runtime.__mspan_.sweep",2878,0
"runtime.sweepone",1289,0
"runtime.finishsweep_m",120,0
"runtime.binarySearchTree",357,0
"runtime.__stackScanState_.findObject",174,0
"runtime.__stackScanState_.getPtr",353,0
"runtime.__stackScanState_.addObject",509,0
"runtime.__stackScanState_.putPtr",403,0
"runtime.scavengeSleep",337,0
"runtime.clearCheckmarks",411,0
"runtime.gcMarkTinyAllocs",263,0
"runtime.initCheckmarks",411,0
"runtime.gcmarknewobject",187,0
"runtime.greyobject",1943,0
"runtime.gcDumpObject",1533,0
"runtime.scanobject",1190,0
"runtime.shade",194,0
"runtime.gcDrainN",736,0
"runtime.scanblock",448,0
"runtime.scanframeworker",511,0
"runtime.gcDrain",1289,0
"runtime.scanstack",2133,0
"runtime.gcParkAssist",403,0
"runtime.gcFlushBgCredit",458,0
"runtime.gcAssistAlloc1",1041,0
"runtime.gcWakeAllAssists",135,0
"runtime.markrootSpans",682,0
"runtime.gcAssistAlloc",858,0
"runtime.markrootBlock",190,0
"runtime.markrootFreeGStacks",400,0
"runtime.gcMarkRootCheck",766,0
"runtime.markroot",1132,0
"runtime.__mTreap_.rotateRight",366,0
"runtime.gcMarkRootPrepare",526,0
"runtime.__mTreap_.rotateLeft",370,0
"runtime.__mTreap_.removeSpan",215,0
"runtime.treapIter.prev",95,0
"runtime.__treapNode_.pred",395,0
"runtime.itoaDiv",325,0
"runtime.fmtNSAsMS",353,0
"runtime.clearpools",486,0
"runtime.gcSweep",595,0
"runtime.gcResetMarkState",448,0
"runtime.gcMarkWorkAvailable",278,0
"runtime.gcMark",1685,0
"runtime.gcBgMarkWorker",1546,0
"runtime.gcMarkTermination",3046,0
"runtime.gcBgMarkStartWorkers",223,0
"runtime.gcStart",1728,0
"runtime.gcMarkDone",761,0
"runtime.gcWaitOnMark",208,0
"runtime.pollFractionalWorkerExit",189,0
"runtime.__gcControllerState_.findRunnableGCWorker",510,0
"runtime.__gcControllerState_.endCycle",981,0
"runtime.__gcControllerState_.enlistWorker",606,0
"runtime.__gcControllerState_.startCycle",795,0
"runtime.__gcControllerState_.revise",249,0
"runtime.wakefing",150,0
"runtime.queuefinalizer",662,0
"runtime.__mcentral_.freeSpan",545,0
"runtime.__mcentral_.uncacheSpan",483,0
"runtime.__mcache_.releaseAll",221,0
"runtime.freemcache",104,0
"runtime.materializeGCProg",174,0
"runtime.heapBitsSetTypeGCProg",1111,0
"runtime.__mspan_.countAlloc",203,0
"runtime.heapBits.initCheckmarkSpan",348,0
"runtime.heapBits.clearCheckmarkSpan",185,0
"runtime.typeBitsBulkBarrier",901,0
"runtime.bulkBarrierBitmap",575,0
"runtime.bulkBarrierPreWriteSrcOnly",658,0
"runtime.heapBits.setCheckmarked",160,0
"runtime.heapBits.nextArena",237,0
"runtime.markBitsForAddr",340,0
"runtime.typedmemclr",140,0
"reflect.typedmemclr",77,0
"runtime.reflectcallmove",156,0
"reflect.typedmemmove",81,0
"reflect.typedmemmovepartial",286,0
"runtime.mapaccess2_faststr",1820,0
"runtime.growWork_fast64",221,0
"runtime.evacuate_fast64",1346,0
"runtime.mapassign_fast64ptr",1261,0
"runtime.mapdelete_fast64",1199,0
"runtime.mapaccess1_fast64",696,0
"runtime.mapaccess2_fast64",717,0
"runtime.growWork_fast32",221,0
"runtime.evacuate_fast32",1207,0
"reflect.maplen",87,0
"reflect.mapiterelem",74,0
"reflect.mapiternext",73,0
"reflect.mapiterkey",74,0
"reflect.mapiterinit",114,0
"runtime.growWork",221,0
"runtime.evacuate",1802,0
"runtime.mapiternext",1871,0
"runtime.mapaccessK",837,0
"runtime.mapassign",1891,0
"runtime.mapaccess2",1035,0
"runtime.inPersistentAlloc",159,0
"runtime.profilealloc",148,0
"reflect.unsafe_New",112,0
"runtime.largeAlloc",470,0
"runtime.notetsleep",64,0
"runtime.notetsleepg",1358,0
"runtime.notewakeup",200,0
"runtime.notesleep",64,0
"runtime.lfnodeValidate",251,0
"runtime.__lfstack_.push",469,0
"runtime.__lfstack_.pop",235,0
"reflect.ifaceE2I",185,0
"runtime.iterate_itabs",208,0
"runtime.assertE2I",293,0
"runtime.convI2I",194,0
"runtime.convT2Inoptr",181,0
"runtime.convT2E",152,0
"runtime.panicdottypeI",279,0
"runtime.panicdottypeE",246,0
"runtime.Caller",432,0
"runtime.printany",2480,0
"runtime.panicwrap",1032,0
"runtime.appendIntStr",411,0
"runtime.boundsError.Error",671,0
"runtime.plainError.Error",58,0
"runtime.itoa",214,0
"runtime.errorString.Error",106,0
"runtime.__TypeAssertionError_.Error",845,0
"runtime.GOMAXPROCS",237,0
"runtime.recv",606,0
"reflect.chanlen",87,0
"runtime.sendDirect",169,0
"runtime.recvDirect",169,0
"runtime.cgoCheckUsingType",785,0
"runtime.cgoCheckTypedBlock",1161,0
"runtime.cgoCheckBits",313,0
"runtime.cgoCheckMemmove",209,0
"runtime.cgoCheckSliceCopy",263,0
"runtime.cgoIsGoPointer",378,0
"runtime.cgoCheckWriteBarrier",344,0
"runtime.cgocall",271,0
"runtime.atomicwb",191,0
"runtime.efaceeq",340,0
"runtime.ifaceeq",360,0
"runtime.interequal",173,0
"runtime.nilinterequal",173,0
"runtime.strequal",175,0
"runtime.c64equal",133,0
"runtime.c128equal",121,0
"runtime.f32equal",108,0
"runtime.f64equal",102,0
"runtime.memequal64",102,0
"runtime.memequal128",130,0
"runtime.memequal16",106,0
"runtime.memequal32",106,0
"runtime.memequal8",106,0
"runtime.nilinterhash",408,0
"runtime.memequal0",49,0
"runtime.c128hash",138,0
"runtime.interhash",430,0
"runtime.f64hash",288,0
"runtime.c64hash",138,0
"runtime.f32hash",296,0
"runtime.memhash_varlen",95,0
"runtime.memhash16",90,0
"runtime.memhash128",90,0
"runtime.memhash0",50,0
"runtime.memhash8",90,0
"runtime.memequal_varlen",26,0
"cmpbody",35,0
"memcmp",44,0
"internal_bytealg.CountString",116,0
"runtime.cmpstring",27,0
"runtime_internal_atomic.Loadint64",52,0
"runtime_internal_atomic.Xaddint64",60,0
"runtime_internal_atomic.Loaduint",52,0
"runtime_internal_atomic.Casp1",133,0
"runtime_internal_atomic.Xchg",58,0
"type..hash.internal_cpu.x86",92,0
"type..eq.internal_cpu.x86",91,0
"type..hash.internal_cpu.option",119,0
"type..eq.internal_cpu.option",191,0
"type..hash.internal_cpu.arm64",92,0
"type..eq.internal_cpu.arm64",94,0
"type..hash.internal_cpu.CacheLinePad",50,0
"type..eq.internal_cpu.CacheLinePad",49,0
"internal_cpu.indexByte",121,0
"go.buildid",2,0


==> data/icounts/hydro-icount.csv <==
function,static,dynamic
"70",2985,4614
"67",501,3332
"61",81,2574
"606",54,2146
"410",3387,2023
"9",185,1208
"113",224,1192
"6",257,1108
"376",646,904
"0",793,752
"33",77,720
"1397",30,672
"30",72,572
"7",64,540
"71",156,506
"32",50,500
"656",179,475
"2",25,448
"1399",13,364
"589",19,314
"49",156,253
"50",28,224
"603",26,150
"20",258,134
"671",24,126
"663",68,126
"662",68,126
"24",20,108
"115",9,90
"287",10,80
"179",41,62
"388",19,57
"389",19,57
"686",18,54
"68",18,54
"126",26,52
"1369",64,48
"599",48,48
"593",44,44
"r3 o",47,43
"25",59,35
"79",68,29
"1499",30,28
"1494",30,28
"28",13,26
"592",32,25
"r3 n",18,14
"387",4,12
"231",4,12
"588",4,8
"172",2,8
"95",2,6
"605",5,5
"r3 main",3,2
"r3 s",7,0
"r3 t",7,0
"r3 q",7,0
"r3 r",7,0
"r3 p",7,0
"r3 l",6,0
"r3 m",7,0
"r3 k",7,0
"r3 i",7,0
"r3 j",7,0
"r3 h",7,0
"r3 f",7,0
"r3 g",7,0
"r3 e",7,0
"r3 c",6,0
"r3 d",7,0
"r3 b",6,0
"1570",102,0
"r3 a",7,0
"1569",24,0
"1567",2,0
"1568",2,0
"1566",44,0
"1564",116,0
"1565",187,0
"1562",11,0
"1563",4,0
"1560",8,0
"1561",2,0
"1559",10,0
"1557",19,0
"1558",1638,0
"1556",2,0
"1554",11,0
"1555",42,0
"1553",8,0
"1551",10,0
"1552",2,0
"1550",4,0
"1548",129,0
"1549",2,0
"1547",21,0
"1545",4,0
"1546",104,0
"1544",24,0
"1542",137,0
"1543",15,0
"1541",21,0
"1539",12,0
"1540",109,0
"1537",2,0
"1538",10,0
"1535",9,0
"1536",5,0
"1534",11,0
"1532",9,0
"1533",5,0
"1531",3,0
"1529",54,0
"1530",8,0
"1528",92,0
"1526",173,0
"1527",207,0
"1525",10,0
"1523",414,0
"1524",4,0
"1522",61,0
"1520",173,0
"1521",295,0
"1519",130,0
"1517",63,0
"1518",2,0
"1516",246,0
"1514",4,0
"1515",133,0
"1512",5,0
"1513",11,0
"1510",10,0
"1511",5,0
"1509",9,0
"1507",9,0
"1508",9,0
"1506",9,0
"1504",9,0
"1505",9,0
"1503",10,0
"1501",2,0
"1502",4,0
"1500",9,0
"1498",4,0
"1497",4,0
"1495",119,0
"1496",11,0
"1492",4,0
"1493",4,0
"1491",119,0
"1489",54,0
"1490",19,0
"1487",134,0
"1488",10,0
"1485",54,0
"1486",19,0
"1484",134,0
"1482",27,0
"1483",81,0
"1481",53,0
"1479",34,0
"1480",6,0
"1478",47,0
"1476",28,0
"1477",14,0
"1475",34,0
"1473",280,0
"1474",171,0
"1472",75,0
"1470",280,0
"1471",280,0
"1469",280,0
"1467",301,0
"1468",75,0
"1466",301,0
"1464",296,0
"1465",310,0
"1462",171,0
"1463",23,0
"1460",25,0
"1461",302,0
"1459",302,0
"1457",302,0
"1458",302,0
"1456",317,0
"1454",326,0
"1455",317,0
"1453",312,0
"1451",104,0
"1452",3,0
"1450",136,0
"1448",104,0
"1449",109,0
"1447",109,0
"1445",301,0
"1446",104,0
"1444",315,0
"1442",136,0
"1443",110,0
"1441",10,0
"1439",104,0
"1440",109,0
"1437",104,0
"1438",109,0
"1435",2,0
"1436",301,0
"1434",315,0
"1432",27,0
"1433",114,0
"1431",53,0
"1429",61,0
"1430",61,0
"1428",7,0
"1426",907,0
"1427",60,0
"1425",38,0
"1423",61,0
"1424",55,0
"1422",61,0
"1420",60,0
"1421",4,0
"1419",959,0
"1417",161,0
"1418",68,0
"1416",278,0
"1414",10,0
"1415",284,0
"1413",425,0
"1411",2,0
"1412",290,0
"1410",548,0
"1408",357,0
"1409",416,0
"1407",11,0
"1405",359,0
"1406",422,0
"1404",4,0
"1402",11254,0
"1403",99,0
"1401",8,0
"1400",4,0
"1398",9,0
"1396",19,0
"1395",2768,0
"1393",37,0
"1394",36,0
"1392",36,0
"1390",33,0
"1391",15,0
"1388",33,0
"1389",15,0
"1386",11,0
"1387",23,0
"1385",29,0
"1383",4,0
"1384",10,0
"1382",21,0
"1380",21,0
"1381",33,0
"1379",33,0
"1377",7,0
"1378",23,0
"1376",29,0
"1374",46,0
"1375",2,0
"1373",4,0
"1371",465,0
"1372",386,0
"1370",77,0
"1368",5,0
"1367",92,0
"1365",382,0
"1366",11,0
"1363",270,0
"1364",371,0
"1361",310,0
"1362",262,0
"1360",260,0
"1358",4,0
"1359",6,0
"1357",4,0
"1355",3,0
"1356",3,0
"1354",6,0
"1352",5,0
"1353",6,0
"1351",4,0
"1349",5,0
"1350",25,0
"1348",4,0
"1346",13,0
"1347",86,0
"1345",86,0
"1343",116,0
"1344",13,0
"1342",13,0
"1340",13,0
"1341",116,0
"1338",13,0
"1339",50,0
"1336",13,0
"1337",50,0
"1335",19,0
"1333",18,0
"1334",4,0
"1332",4,0
"1330",4,0
"1331",19,0
"1329",18,0
"1327",19,0
"1328",4,0
"1326",4,0
"1324",4,0
"1325",18,0
"1323",19,0
"1321",18,0
"1322",4,0
"1320",4,0
"1318",11,0
"1319",1056,0
"1317",8,0
"1315",4,0
"1316",3,0
"1313",12,0
"1314",80,0
"1311",57,0
"1312",23,0
"1310",293,0
"1308",84,0
"1309",128,0
"1307",140,0
"1305",10,0
"1306",26,0
"1304",13,0
"1302",4,0
"1303",2,0
"1301",4,0
"1299",3,0
"1300",2,0
"1298",2,0
"1296",5,0
"1297",9,0
"1295",6,0
"1293",218,0
"1294",11,0
"1292",28,0
"1290",3415,0
"1291",29,0
"1288",2,0
"1289",4909,0
"1286",18,0
"1287",17,0
"1285",2612,0
"1283",2452,0
"1284",2612,0
"1282",44,0
"1280",613,0
"1281",45,0
"1279",613,0
"1277",17,0
"1278",54,0
"1276",18,0
"1274",18,0
"1275",17,0
"1273",20,0
"1271",7,0
"1272",21,0
"1270",190,0
"1268",11,0
"1269",9,0
"1267",8,0
"1265",2,0
"1266",10,0
"1263",80,0
"1264",79,0
"1261",80,0
"1262",79,0
"1260",14,0
"1258",36,0
"1259",15,0
"1257",32,0
"1255",2,0
"1256",10,0
"1254",23,0
"1252",149,0
"1253",20,0
"1251",10,0
"1249",27,0
"1250",2,0
"1248",24,0
"1246",10,0
"1247",162,0
"1245",2,0
"1243",20,0
"1244",23,0
"1242",221,0
"1240",2,0
"1241",10,0
"1238",8,0
"1239",11,0
"1236",10,0
"1237",16,0
"1235",2,0
"1233",28,0
"1234",31,0
"1232",235,0
"1230",2,0
"1231",10,0
"1229",19,0
"1227",28,0
"1228",16,0
"1226",10,0
"1224",19,0
"1225",2,0
"1223",16,0
"1221",10,0
"1222",203,0
"1220",2,0
"1218",16,0
"1219",19,0
"1217",122,0
"1215",2,0
"1216",10,0
"1214",23,0
"1212",20,0
"1213",277,0
"1211",209,0
"1209",2,0
"1210",10,0
"1208",23,0
"1206",25,0
"1207",20,0
"1205",10,0
"1203",23,0
"1204",2,0
"1202",20,0
"1200",10,0
"1201",209,0
"1199",2,0
"1197",20,0
"1198",23,0
"1196",196,0
"1194",2,0
"1195",10,0
"1193",27,0
"1191",215,0
"1192",24,0
"1189",2,0
"1190",10,0
"1187",24,0
"1188",27,0
"1186",54,0
"1184",2,0
"1185",10,0
"1183",19,0
"1181",16,0
"1182",9,0
"1180",153,0
"1178",2,0
"1179",10,0
"1177",27,0
"1175",149,0
"1176",24,0
"1174",10,0
"1172",15,0
"1173",2,0
"1171",161,0
"1169",138,0
"1170",12,0
"1168",10,0
"1166",15,0
"1167",2,0
"1164",165,0
"1165",12,0
"1162",2,0
"1163",10,0
"1161",7,0
"1159",4,0
"1160",17,0
"1158",10,0
"1156",7,0
"1157",2,0
"1155",4,0
"1153",2,0
"1154",10,0
"1152",7,0
"1150",50,0
"1151",4,0
"1149",92,0
"1147",2,0
"1148",10,0
"1146",11,0
"1144",153,0
"1145",8,0
"1143",10,0
"1141",4,0
"1142",2,0
"1139",224,0
"1140",8,0
"1137",11,0
"1138",2793,0
"1136",8,0
"1134",2,0
"1135",10,0
"1133",11,0
"1131",10,0
"1132",8,0
"1130",2,0
"1128",8,0
"1129",11,0
"1127",12,0
"1125",2,0
"1126",10,0
"1124",11,0
"1122",12,0
"1123",8,0
"1121",10,0
"1119",11,0
"1120",2,0
"1118",8,0
"1116",2,0
"1117",10,0
"1114",8,0
"1115",6,0
"1112",8,0
"1113",2,0
"1111",111,0
"1109",13,0
"1110",2,0
"1108",2,0
"1106",11,0
"1107",13,0
"1105",7,0
"1103",11,0
"1104",16,0
"1102",8,0
"1100",10,0
"1101",774,0
"1099",2,0
"1097",8,0
"1098",11,0
"1096",10,0
"1094",11,0
"1095",2,0
"1093",8,0
"1091",10,0
"1092",14,0
"1089",11,0
"1090",2,0
"1087",10,0
"1088",8,0
"1086",2,0
"1084",8,0
"1085",11,0
"1083",10,0
"1081",11,0
"1082",2,0
"1080",8,0
"1078",2,0
"1079",10,0
"1077",11,0
"1075",10,0
"1076",8,0
"1074",2,0
"1072",15,0
"1073",14,0
"1071",36,0
"1069",10,0
"1070",32,0
"1068",2,0
"1066",316,0
"1067",570,0
"1064",8,0
"1065",11,0
"1062",2,0
"1063",10,0
"1061",11,0
"1059",10,0
"1060",8,0
"1058",2,0
"1056",11,0
"1057",11,0
"1055",11,0
"1053",11,0
"1054",11,0
"1052",11,0
"1050",8,0
"1051",11,0
"1049",10,0
"1047",4,0
"1048",2,0
"1046",11,0
"1044",10,0
"1045",8,0
"1043",2,0
"1041",7,0
"1042",15,0
"1039",122,0
"1040",7,0
"1037",4,0
"1038",228,0
"1036",5,0
"1034",3,0
"1035",7,0
"1033",8,0
"1031",4,0
"1032",4,0
"1030",3,0
"1028",4,0
"1029",7,0
"1027",7,0
"1025",5,0
"1026",7,0
"1024",6,0
"1022",38,0
"1023",9,0
"1021",39,0
"1019",39,0
"1020",38,0
"1018",17,0
"1016",14,0
"1017",18,0
"1015",15,0
"1013",32,0
"1014",36,0
"1012",10,0
"1010",14,0
"1011",2,0
"1009",15,0
"1007",32,0
"1008",36,0
"1006",10,0
"1004",15,0
"1005",2,0
"1003",12,0
"1001",2,0
"1002",10,0
"1000",9,0
"998",10,0
"999",10,0
"997",16,0
"995",46,0
"996",17,0
"994",47,0
"992",17,0
"993",16,0
"990",20,0
"991",19,0
"988",7,0
"989",2,0
"987",11,0
"985",10,0
"986",8,0
"984",2,0
"982",8,0
"983",11,0
"981",10,0
"979",2,0
"980",4,0
"978",11,0
"976",10,0
"977",8,0
"975",2,0
"973",12,0
"974",15,0
"972",10,0
"970",10,0
"971",2,0
"969",15,0
"967",10,0
"968",12,0
"965",16,0
"966",2,0
"963",1804,0
"964",17,0
"962",16,0
"960",2109,0
"961",17,0
"959",2,0
"957",17,0
"958",16,0
"956",960,0
"954",17,0
"955",16,0
"953",1044,0
"951",7,0
"952",5,0
"950",17,0
"948",17,0
"949",18,0
"947",18,0
"945",10,0
"946",9,0
"944",9,0
"942",4,0
"943",10,0
"940",23,0
"941",240,0
"938",23,0
"939",240,0
"937",75,0
"935",10,0
"936",75,0
"934",2,0
"932",4,0
"933",7,0
"931",10,0
"929",5,0
"930",5,0
"928",9,0
"926",2,0
"927",10,0
"925",17,0
"923",36,0
"924",18,0
"922",37,0
"920",37,0
"921",36,0
"919",9,0
"917",10,0
"918",11,0
"915",289,0
"916",570,0
"913",17,0
"914",16,0
"912",9,0
"910",17,0
"911",10,0
"909",8,0
"907",15,0
"908",18,0
"906",12,0
"904",2,0
"905",10,0
"903",36,0
"901",36,0
"902",37,0
"900",37,0
"898",10,0
"899",9,0
"897",16,0
"895",9,0
"896",17,0
"894",10,0
"892",18,0
"893",17,0
"890",12,0
"891",15,0
"888",10,0
"889",10,0
"887",2,0
"885",27,0
"886",23,0
"884",21,0
"882",23,0
"883",46,0
"881",31,0
"879",2,0
"880",25,0
"878",1798,0
"876",46,0
"877",27,0
"875",31,0
"873",11,0
"874",3308,0
"872",15,0
"870",7,0
"871",8,0
"869",6346,0
"867",4905,0
"868",10,0
"865",17,0
"866",7,0
"863",18,0
"864",2,0
"862",14,0
"860",36,0
"861",15,0
"859",32,0
"857",2,0
"858",10,0
"856",14,0
"854",36,0
"855",15,0
"853",32,0
"851",2,0
"852",10,0
"850",11,0
"848",10,0
"849",8,0
"847",2,0
"845",569,0
"846",1009,0
"844",42,0
"842",539,0
"843",423,0
"840",461,0
"841",92,0
"838",76,0
"839",30,0
"837",103,0
"835",752,0
"836",135,0
"834",222,0
"832",1013,0
"833",51,0
"831",569,0
"829",429,0
"830",42,0
"828",549,0
"826",471,0
"827",92,0
"825",11,0
"823",78,0
"824",30,0
"822",105,0
"820",4167,0
"821",137,0
"819",229,0
"817",11,0
"818",55,0
"816",8,0
"814",10,0
"815",8,0
"813",2,0
"811",8,0
"812",11,0
"810",10,0
"808",11,0
"809",2,0
"807",8,0
"805",2,0
"806",10,0
"804",11,0
"802",10,0
"803",8,0
"801",2,0
"799",8,0
"800",11,0
"798",10,0
"796",11,0
"797",2,0
"795",10,0
"793",10,0
"794",8,0
"791",11,0
"792",2,0
"789",10,0
"790",8,0
"788",2,0
"786",8,0
"787",11,0
"785",10,0
"783",2,0
"784",2,0
"782",11,0
"780",10,0
"781",8,0
"779",2,0
"777",8,0
"778",11,0
"776",10,0
"774",186,0
"775",2,0
"773",11,0
"771",225,0
"772",166,0
"770",5,0
"768",1893,0
"769",23,0
"766",4,0
"767",8,0
"764",452,0
"765",709,0
"763",473,0
"761",142,0
"762",10,0
"760",3411,0
"758",8,0
"759",11,0
"757",10,0
"755",11,0
"756",2,0
"754",8,0
"752",10,0
"753",35,0
"751",2,0
"749",27,0
"750",2,0
"748",24,0
"746",10,0
"747",37,0
"745",2,0
"743",2000,0
"744",23,0
"741",4,0
"742",11,0
"739",462,0
"740",713,0
"738",483,0
"736",3736,0
"737",144,0
"735",8,0
"733",8,0
"734",11,0
"732",10,0
"730",11,0
"731",2,0
"729",8,0
"727",10,0
"728",46,0
"726",2,0
"724",28,0
"725",31,0
"723",53,0
"721",2,0
"722",10,0
"720",10,0
"718",62,0
"719",278,0
"716",72,0
"717",44,0
"714",8,0
"715",19,0
"713",274,0
"711",1246,0
"712",52,0
"710",57,0
"708",26,0
"709",147,0
"707",135,0
"705",3124,0
"706",411,0
"704",263,0
"702",2048,0
"703",33,0
"701",10,0
"699",976,0
"700",759,0
"698",188,0
"696",902,0
"697",124,0
"695",69,0
"693",85,0
"694",67,0
"691",4,0
"692",57,0
"689",7,0
"690",2,0
"688",7,0
"687",2,0
"685",9,0
"683",8,0
"684",9,0
"682",22,0
"680",29,0
"681",26,0
"679",4,0
"677",4,0
"678",144,0
"676",8,0
"674",9,0
"675",22,0
"673",9,0
"672",40,0
"670",13,0
"668",16,0
"669",97,0
"666",4,0
"667",4,0
"664",36,0
"665",36,0
"661",6,0
"660",215,0
"658",215,0
"659",6,0
"657",65,0
"655",20,0
"654",24,0
"652",568,0
"653",18,0
"651",6,0
"649",88,0
"650",100,0
"648",78,0
"646",280,0
"647",108,0
"645",106,0
"643",86,0
"644",98,0
"641",143,0
"642",86,0
"639",302,0
"640",48,0
"638",437,0
"636",449,0
"637",118,0
"635",32,0
"633",34,0
"634",32,0
"632",32,0
"630",34,0
"631",32,0
"629",48,0
"627",2,0
"628",24,0
"626",33,0
"624",1364,0
"625",6,0
"623",16,0
"621",4,0
"622",110,0
"620",4,0
"618",26,0
"619",24,0
"617",1487,0
"615",4,0
"616",12,0
"614",4,0
"612",198,0
"613",26,0
"611",492,0
"609",498,0
"610",198,0
"608",2,0
"607",14,0
"604",99,0
"602",18,0
"600",47,0
"601",8,0
"597",10,0
"598",2,0
"596",10,0
"594",4,0
"595",5,0
"590",23,0
"591",13,0
"587",3,0
"586",12,0
"584",26,0
"585",23,0
"583",45,0
"581",99,0
"582",11,0
"580",186,0
"578",14,0
"579",144,0
"577",101,0
"575",42,0
"576",23,0
"574",20,0
"572",6,0
"573",9,0
"571",273,0
"569",213,0
"570",154,0
"567",760,0
"568",128,0
"565",1657,0
"566",774,0
"564",980,0
"562",276,0
"563",412,0
"561",516,0
"559",436,0
"560",194,0
"558",304,0
"556",116,0
"557",166,0
"555",141,0
"553",193,0
"554",160,0
"552",2074,0
"550",3,0
"551",388,0
"549",38,0
"547",113,0
"548",31,0
"546",204,0
"544",31,0
"545",38,0
"542",33,0
"543",113,0
"540",9,0
"541",123,0
"539",2,0
"537",340,0
"538",45,0
"536",399,0
"534",6,0
"535",160,0
"533",21,0
"531",13,0
"532",238,0
"530",174,0
"528",116,0
"529",463,0
"527",106,0
"525",117,0
"526",313,0
"524",4647,0
"522",68,0
"523",114,0
"521",976,0
"519",221,0
"520",1648,0
"517",1055,0
"518",819,0
"515",69,0
"516",471,0
"514",451,0
"512",699,0
"513",523,0
"511",13811,0
"509",1138,0
"510",2234,0
"508",285,0
"506",3211,0
"507",478,0
"505",3,0
"503",195,0
"504",68,0
"502",148,0
"500",151,0
"501",36,0
"499",5,0
"497",713,0
"498",9,0
"496",199,0
"494",2563,0
"495",280,0
"492",172,0
"493",29,0
"490",1162,0
"491",125,0
"489",2973,0
"487",1070,0
"488",1669,0
"486",2304,0
"484",152,0
"485",2484,0
"483",362,0
"481",583,0
"482",1307,0
"480",558,0
"478",111,0
"479",121,0
"477",1136,0
"475",2581,0
"476",2251,0
"474",1137,0
"472",72,0
"473",138,0
"471",304,0
"469",155,0
"470",120,0
"467",1317,0
"468",116,0
"465",394,0
"466",552,0
"464",2351,0
"462",7485,0
"463",2175,0
"461",1064,0
"459",54,0
"460",555,0
"458",424,0
"456",128,0
"457",128,0
"455",128,0
"453",168,0
"454",128,0
"452",335,0
"450",302,0
"451",262,0
"449",150,0
"447",736,0
"448",179,0
"446",29,0
"444",2813,0
"445",209,0
"442",121,0
"443",27,0
"440",264,0
"441",37,0
"439",746,0
"437",144,0
"438",219,0
"436",139,0
"434",161,0
"435",6339,0
"433",219,0
"431",143,0
"432",148,0
"430",6995,0
"428",11,0
"429",236,0
"427",926,0
"425",357,0
"426",24,0
"424",116,0
"422",42,0
"423",1241,0
"421",344,0
"419",24,0
"420",4,0
"418",357,0
"416",1245,0
"417",116,0
"415",1782,0
"413",197,0
"414",2144,0
"412",178,0
"411",1429,0
"409",42,0
"407",111,0
"408",100,0
"406",136,0
"404",135,0
"405",289,0
"403",85,0
"401",175,0
"402",28,0
"400",24,0
"398",108,0
"399",4,0
"397",95,0
"395",4,0
"396",4,0
"393",13,0
"394",15,0
"391",26,0
"392",4,0
"390",64,0
"385",6,0
"386",120,0
"384",57,0
"382",277,0
"383",76,0
"381",28,0
"379",283,0
"380",76,0
"378",28,0
"377",34,0
"375",5,0
"373",11,0
"374",45,0
"372",23,0
"370",9,0
"371",26,0
"368",37,0
"369",140,0
"366",4,0
"367",96,0
"365",45,0
"363",37,0
"364",77,0
"362",9,0
"360",357,0
"361",151,0
"359",116,0
"357",2,0
"358",4,0
"356",38,0
"354",203,0
"355",34,0
"353",38,0
"351",346,0
"352",34,0
"350",7980,0
"348",230,0
"349",14,0
"347",14,0
"345",14,0
"346",2930,0
"343",14,0
"344",12,0
"341",26,0
"342",224,0
"340",754,0
"338",1700,0
"339",14,0
"337",117,0
"335",315,0
"336",272,0
"334",24,0
"332",37,0
"333",24,0
"331",37,0
"329",179,0
"330",571,0
"328",29,0
"326",24,0
"327",14,0
"325",24,0
"323",11,0
"324",705,0
"322",37,0
"320",608,0
"321",37,0
"318",124,0
"319",128,0
"316",2266,0
"317",81,0
"315",23,0
"313",91,0
"314",43,0
"312",200,0
"310",320,0
"311",219,0
"309",272,0
"307",237,0
"308",37,0
"306",290,0
"304",32,0
"305",60,0
"303",663,0
"301",542,0
"302",186,0
"300",16,0
"298",7,0
"299",2,0
"297",7,0
"295",74,0
"296",4,0
"293",7,0
"294",17,0
"291",25,0
"292",24,0
"290",30,0
"288",80,0
"289",64,0
"285",380,0
"286",230,0
"284",396,0
"282",104,0
"283",300,0
"281",306,0
"279",2,0
"280",25,0
"278",2,0
"276",30,0
"277",47,0
"275",3,0
"273",36,0
"274",26,0
"272",193,0
"270",413,0
"271",128,0
"268",155,0
"269",34,0
"266",160,0
"267",37,0
"265",131,0
"263",14,0
"264",293,0
"262",6,0
"260",37,0
"261",930,0
"259",218,0
"257",422,0
"258",4,0
"256",211,0
"254",31,0
"255",130,0
"253",37,0
"251",79,0
"252",76,0
"250",195,0
"248",1231,0
"249",14,0
"247",219,0
"245",408,0
"246",200,0
"243",205,0
"244",250,0
"241",235,0
"242",156,0
"240",32,0
"238",24,0
"239",24,0
"237",14,0
"235",1008,0
"236",825,0
"234",123,0
"232",6,0
"233",40,0
"229",55,0
"230",58,0
"228",58,0
"226",120,0
"227",174,0
"225",254,0
"223",304,0
"224",222,0
"222",185,0
"220",430,0
"221",136,0
"219",34,0
"217",535,0
"218",31,0
"216",13,0
"214",217,0
"215",269,0
"213",52,0
"211",53,0
"212",61,0
"210",113,0
"208",68,0
"209",13,0
"207",47,0
"205",4,0
"206",2,0
"204",197,0
"202",198,0
"203",4,0
"201",112,0
"199",4,0
"200",97,0
"198",112,0
"196",10,0
"197",570,0
"194",25,0
"195",12,0
"192",138,0
"193",360,0
"191",211,0
"189",56,0
"190",128,0
"188",9,0
"186",151,0
"187",33,0
"185",210,0
"183",209,0
"184",430,0
"182",171,0
"180",103,0
"181",76,0
"177",44,0
"178",99,0
"176",25,0
"174",412,0
"175",164,0
"173",14,0
"171",289,0
"169",118,0
"170",758,0
"167",88,0
"168",42,0
"166",44,0
"164",141,0
"165",4,0
"163",115,0
"161",12,0
"162",183,0
"160",36,0
"158",179,0
"159",41,0
"157",134,0
"155",115,0
"156",90,0
"154",324,0
"152",171,0
"153",318,0
"151",90,0
"149",362,0
"150",125,0
"148",570,0
"146",174,0
"147",2,0
"144",101,0
"145",23,0
"142",144,0
"143",30,0
"141",26,0
"139",140,0
"140",91,0
"138",150,0
"136",214,0
"137",40,0
"135",121,0
"133",167,0
"134",27,0
"132",227,0
"130",36,0
"131",6,0
"129",55,0
"127",120,0
"128",302,0
"124",234,0
"125",63,0
"123",51,0
"121",4,0
"122",184,0
"119",14,0
"120",6,0
"117",890,0
"118",14,0
"116",85,0
"114",63,0
"111",270,0
"112",168,0
"110",14,0
"108",62,0
"109",35,0
"107",114,0
"105",28,0
"106",110,0
"104",54,0
"102",24,0
"103",26,0
"101",31,0
"99",102,0
"100",582,0
"98",612,0
"96",4,0
"97",41,0
"94",14,0
"92",7,0
"93",4,0
"91",69,0
"89",151,0
"90",6,0
"88",57,0
"86",40,0
"87",44,0
"85",122,0
"83",13,0
"84",49,0
"82",60,0
"80",26,0
"81",6,0
"77",4,0
"78",47,0
"76",59,0
"74",4,0
"75",3235,0
"73",6,0
"72",6,0
"69",17,0
"66",24,0
"64",24,0
"65",25,0
"63",14,0
"62",14,0
"60",2,0
"58",49,0
"59",4,0
"57",180,0
"55",110,0
"56",685,0
"54",6,0
"52",58,0
"53",121,0
"51",3,0
"48",139,0
"46",4,0
"47",6,0
"44",11,0
"45",167,0
"42",24,0
"43",110,0
"41",24,0
"39",249,0
"40",5,0
"38",179,0
"36",231,0
"37",95,0
"35",179,0
"34",134,0
"31",99,0
"29",95,0
"27",22,0
"26",201,0
"23",94,0
"21",110,0
"22",167,0
"18",142,0
"19",12,0
"17",14,0
"15",110,0
"16",2,0
"14",26,0
"12",3,0
"13",124,0
"11",99,0
"10",50,0
"8",3,0
"5",36,0
"3",18,0
"4",6,0
"1",14,0


==> data/icounts/kittygame-icount.csv <==
function,static,dynamic
"10",45,87166128
"43",51,80225856
"64",292,61872356
"67",6905,55922063
"r3 line",16,19226389
"34",15,15752260
"109",802,12896000
"r3 blitSub",166,4096255
"118",564,3579824
"57",291,2379212
"66",193,2097148
"33",17,1316688
"31",17,1232496
"55",34,1147262
"58",1047,872601
"56",97,186368
"63",162,172032
"116",61,140788
"111",180,131654
"110",4,102400
"13",330,88382
"11",296,87969
"12",196,82400
"90",171,80535
"3",306,80046
"119",3,78036
"42",81,75950
"91",346,74340
"46",1532,74008
"83",35,69384
"47",85,68052
"54",79,51200
"100",54,42196
"60",74,37660
"59",98,33510
"r3 textUtf8",55,26116
"92",31,18585
"38",269,13248
"99",46,13104
"68",24,12480
"114",5,12435
"50",13,9152
"52",70,8919
"45",162,8602
"76",6,7434
"35",17,6168
"37",122,5988
"44",162,4965
"2",10,4130
"48",17,2127
"19",39,1229
"26",116,1079
"24",14,1022
"61",50,725
"r3 main",700,699
"6",10,370
"23",12,324
"21",39,297
"18",106,279
"28",103,270
"103",19,247
"17",31,225
"r3 tone",16,169
"77",24,120
"20",103,93
"30",103,84
"27",103,84
"51",34,68
"25",16,48
"9",12,12
"4",25,7
"5",12,6
"r3 rect",6,0
"120",5,0
"117",2215,0
"115",5,0
"112",391,0
"113",100,0
"108",79,0
"106",27,0
"107",42,0
"104",2,0
"105",4,0
"102",29,0
"101",1,0
"98",116,0
"96",11,0
"97",11,0
"94",7,0
"95",8,0
"93",54,0
"88",1,0
"89",7,0
"86",7,0
"87",30,0
"84",178,0
"85",50,0
"82",1,0
"80",98,0
"81",100,0
"78",26,0
"79",101,0
"74",34,0
"75",85,0
"72",54,0
"73",103,0
"70",54,0
"71",6,0
"69",17,0
"65",33,0
"62",80,0
"53",49,0
"49",96,0
"40",6,0
"41",20,0
"39",32,0
"36",32,0
"32",54,0
"29",94,0
"22",21,0
"16",62,0
"14",52,0
"15",26,0
"8",15,0
"7",15,0
"0",9,0
"1",893,0


==> data/icounts/mandelbrot-icount.csv <==
function,static,dynamic
"6",823,35947722193
"104",26,43570912
"21",393,11627335
"16",476,11202191
"56",141,3898895
"41",203,2282280
"12",532,2249332
"37",235,2225584
"0",2438,1861694
"59",125,1635634
"58",136,1028052
"47",175,877420
"44",192,595836
"133",14,191240
"25",341,51347
"68",92,24505
"60",125,15466
"91",42,4940
"130",6,2964
"r3 __wbindgen_json_serialize",608,2549
"33",246,2280
"36",218,1919
"46",160,1332
"54",140,1280
"116",18,684
"97",34,646
"98",33,627
"r3 __wbindgen_object_drop_ref",16,494
"101",28,456
"r3 main",431,430
"105",26,399
"108",22,342
"r3 __wbg_newwithu8clampedarrayandsh_104cc36644cfc313",18,266
"r3 __wbg_putImageData_dcb576c1e3408468",16,247
"110",22,162
"67",93,68
"r3 __wbg_log_c1cfab955121ff61",24,21
"131",6,6
"r3 __wbindgen_throw",6,0
"r3 __wbindgen_rethrow",6,0
"158",2,0
"157",2,0
"155",2,0
"156",2,0
"153",5,0
"154",4,0
"152",5,0
"150",5,0
"151",11,0
"148",5,0
"149",5,0
"147",5,0
"145",5,0
"146",5,0
"143",6,0
"144",6,0
"142",8,0
"140",7,0
"141",6,0
"139",7,0
"137",7,0
"138",7,0
"136",7,0
"134",7,0
"135",7,0
"132",8,0
"129",11,0
"127",15,0
"128",11,0
"126",14,0
"124",15,0
"125",16,0
"122",16,0
"123",16,0
"121",16,0
"119",16,0
"120",16,0
"118",16,0
"117",18,0
"115",17,0
"113",21,0
"114",20,0
"111",21,0
"112",21,0
"109",22,0
"106",21,0
"107",19,0
"103",40,0
"102",27,0
"100",30,0
"99",32,0
"95",38,0
"96",36,0
"94",38,0
"92",41,0
"93",41,0
"90",44,0
"89",44,0
"87",46,0
"88",44,0
"85",50,0
"86",46,0
"84",50,0
"82",50,0
"83",50,0
"80",52,0
"81",51,0
"79",52,0
"77",53,0
"78",53,0
"76",58,0
"74",61,0
"75",61,0
"73",55,0
"71",78,0
"72",62,0
"69",87,0
"70",77,0
"66",116,0
"64",104,0
"65",101,0
"63",113,0
"61",113,0
"62",113,0
"57",164,0
"55",145,0
"53",156,0
"52",165,0
"50",167,0
"51",166,0
"48",167,0
"49",172,0
"45",190,0
"43",192,0
"42",199,0
"40",216,0
"38",231,0
"39",222,0
"35",230,0
"34",238,0
"32",258,0
"31",272,0
"29",281,0
"30",277,0
"27",302,0
"28",294,0
"26",335,0
"24",371,0
"22",385,0
"23",381,0
"19",402,0
"20",409,0
"17",456,0
"18",423,0
"14",499,0
"15",476,0
"13",513,0
"11",546,0
"9",649,0
"10",524,0
"7",827,0
"8",648,0
"4",1150,0
"5",1175,0
"2",1724,0
"3",1117,0
"1",2068,0


==> data/icounts/multiplyInt-icount.csv <==
function,static,dynamic
"7",31,35433480388
"r3 main",62,61
"r3 ___syscall146",7,0
"r3 f64-to-int",7,0
"r3 ___assert_fail",6,0
"r3 _pthread_key_create",7,0
"r3 ___unlock",6,0
"r3 _pthread_once",7,0
"r3 _emscripten_memcpy_big",7,0
"r3 ___syscall140",7,0
"r3 ___setErrNo",6,0
"r3 ___syscall6",7,0
"r3 ___lock",6,0
"r3 _abort",6,0
"r3 _pthread_setspecific",7,0
"r3 _pthread_getspecific",7,0
"r3 ___syscall54",7,0
"r3 getTotalMemory",7,0
"r3 abortOnCannotGrowMemory",7,0
"r3 abort",6,0
"r3 enlargeMemory",7,0
"271",3,0
"272",3,0
"270",3,0
"268",3,0
"269",4,0
"266",4,0
"267",3,0
"264",13,0
"265",11,0
"262",8,0
"263",7,0
"261",8,0
"259",8,0
"260",12,0
"257",53,0
"258",26,0
"255",51,0
"256",221,0
"253",2,0
"254",143,0
"252",16,0
"250",6,0
"251",94,0
"248",646,0
"249",6,0
"247",8,0
"245",41,0
"246",8,0
"243",41,0
"244",41,0
"242",41,0
"240",71,0
"241",41,0
"238",41,0
"239",24,0
"236",10,0
"237",147,0
"234",233,0
"235",6,0
"233",41,0
"231",41,0
"232",7,0
"229",36,0
"230",134,0
"227",129,0
"228",2,0
"225",5,0
"226",104,0
"224",41,0
"222",106,0
"223",25,0
"220",349,0
"221",90,0
"218",41,0
"219",1278,0
"216",206,0
"217",209,0
"215",204,0
"213",223,0
"214",41,0
"211",7,0
"212",28,0
"210",41,0
"208",36,0
"209",80,0
"206",2,0
"207",6,0
"205",93,0
"203",44,0
"204",58,0
"201",28,0
"202",89,0
"199",93,0
"200",338,0
"197",102,0
"198",149,0
"196",130,0
"194",41,0
"195",41,0
"192",41,0
"193",41,0
"190",41,0
"191",41,0
"188",1822,0
"189",41,0
"187",782,0
"185",48,0
"186",210,0
"183",5,0
"184",111,0
"181",256,0
"182",426,0
"179",89,0
"180",10,0
"178",6,0
"176",41,0
"177",118,0
"174",163,0
"175",178,0
"172",157,0
"173",318,0
"170",35,0
"171",157,0
"169",302,0
"167",132,0
"168",302,0
"165",837,0
"166",193,0
"163",134,0
"164",134,0
"161",302,0
"162",1098,0
"160",411,0
"158",302,0
"159",330,0
"156",215,0
"157",215,0
"154",479,0
"155",218,0
"152",854,0
"153",277,0
"151",65,0
"149",144,0
"150",63,0
"147",65,0
"148",3033,0
"145",598,0
"146",75,0
"143",446,0
"144",179,0
"142",360,0
"140",65,0
"141",85,0
"138",60,0
"139",141,0
"137",65,0
"135",54,0
"136",219,0
"133",327,0
"134",560,0
"132",5,0
"130",3,0
"131",57,0
"128",709,0
"129",32,0
"126",127,0
"127",399,0
"124",733,0
"125",31,0
"123",1043,0
"121",11,0
"122",85,0
"119",7,0
"120",6,0
"117",74,0
"118",97,0
"115",114,0
"116",3332,0
"114",149,0
"112",10,0
"113",903,0
"110",3,0
"111",8,0
"108",131,0
"109",6,0
"106",10,0
"107",5,0
"105",6,0
"103",24,0
"104",10,0
"101",41,0
"102",8,0
"99",6,0
"100",41,0
"97",100,0
"98",11,0
"96",31,0
"94",7,0
"95",41,0
"92",104,0
"93",151,0
"90",44,0
"91",4,0
"88",375,0
"89",6,0
"87",23,0
"85",3,0
"86",20,0
"83",164,0
"84",28,0
"81",186,0
"82",31,0
"79",19,0
"80",104,0
"78",56,0
"76",13,0
"77",4,0
"74",14,0
"75",84,0
"72",5,0
"73",98,0
"70",27,0
"71",22,0
"69",121,0
"67",653,0
"68",1153,0
"65",1238,0
"66",74,0
"64",3748,0
"62",74,0
"63",88,0
"60",3,0
"61",84,0
"59",4,0
"57",20,0
"58",85,0
"55",14,0
"56",72,0
"53",50,0
"54",29,0
"51",6,0
"52",120,0
"50",202,0
"48",4,0
"49",16,0
"46",145,0
"47",67,0
"44",4,0
"45",56,0
"42",1564,0
"43",3,0
"41",9,0
"39",10,0
"40",20,0
"37",149,0
"38",64,0
"35",67,0
"36",5,0
"33",9,0
"34",9,0
"32",10,0
"30",27,0
"31",10,0
"28",235,0
"29",30,0
"26",13,0
"27",46,0
"24",2,0
"25",2,0
"23",1279,0
"21",159,0
"22",185,0
"19",51,0
"20",44,0
"17",49,0
"18",6,0
"15",2,0
"16",2,0
"14",2,0
"12",14,0
"13",4,0
"10",186,0
"11",46,0
"8",2,0
"9",21,0
"6",2,0
"5",3,0
"3",5,0
"4",9,0
"1",2,0
"2",3,0
"0",14,0


==> data/icounts/pacalc-icount.csv <==
function,static,dynamic
"250",26,610107
"21",1114,195132
"30",791,193358
"24",1040,193111
"28",938,120850
"13",2103,80290
"41",563,77292
"191",56,74928
"48",426,57842
"27",975,55818
"17",1507,44198
"259",21,43834
"143",101,43275
"42",541,40917
"99",195,38558
"75",280,37752
"49",425,36811
"54",404,36439
"110",170,29220
"255",22,26906
"220",49,26091
"180",70,24790
"183",68,22123
"61",366,21960
"25",1008,20496
"19",1184,19146
"92",214,16086
"23",1053,14452
"0",6382,12492
"66",331,11926
"235",36,11792
"20",1151,10920
"r3 __wbindgen_string_new",271,10572
"56",373,10402
"r3 __widl_f_width_TextMetrics",337,9906
"r3 __wbindgen_object_drop_ref",761,9686
"10",2509,9228
"65",333,6855
"67",328,6546
"72",300,6279
"140",116,6264
"68",328,5718
"265",18,5634
"101",196,5480
"6",3233,5406
"76",276,5075
"244",28,4914
"102",200,4779
"241",26,4773
"121",161,4509
"163",85,4448
"116",166,4262
"299",14,4110
"64",333,4074
"78",259,3886
"93",212,3520
"47",442,3450
"176",71,3360
"196",57,3324
"12",2406,3240
"38",625,3208
"57",370,3078
"202",53,3000
"120",163,2916
"138",120,2874
"203",51,2700
"32",823,2604
"210",49,2592
"158",95,2560
"171",74,2534
"117",169,2490
"165",80,2304
"199",50,2280
"131",151,2196
"167",81,2010
"104",201,1984
"r3 __widl_f_save_CanvasRenderingContext2D",100,1937
"168",81,1854
"148",97,1840
"r3 __widl_f_fill_text_CanvasRenderingContext2D",54,1753
"r3 __widl_f_restore_CanvasRenderingContext2D",53,1490
"40",486,1460
"169",81,1340
"r3 __widl_f_translate_CanvasRenderingContext2D",33,1308
"216",42,1150
"89",218,1128
"164",83,1100
"r3 __widl_f_set_stroke_style_CanvasRenderingContext2D",16,1092
"r3 __widl_f_measure_text_CanvasRenderingContext2D",18,1050
"r3 __widl_f_move_to_CanvasRenderingContext2D",16,1014
"r3 __widl_f_stroke_CanvasRenderingContext2D",16,1014
"r3 __widl_f_begin_path_CanvasRenderingContext2D",16,1014
"126",137,944
"105",180,942
"r3 __widl_f_line_to_CanvasRenderingContext2D",16,936
"157",102,915
"84",220,888
"146",102,832
"287",12,792
"73",283,786
"r3 __widl_f_arc_CanvasRenderingContext2D",16,780
"r3 __widl_f_set_line_width_CanvasRenderingContext2D",16,780
"r3 __widl_f_set_fill_style_CanvasRenderingContext2D",16,780
"r3 __widl_f_fill_CanvasRenderingContext2D",16,780
"59",246,764
"14",1979,700
"r3 __widl_f_get_context_HTMLCanvasElement",106,696
"294",6,690
"r3 __widl_f_height_HTMLCanvasElement",93,669
"r3 __wbindgen_json_serialize",540,636
"187",63,630
"236",36,594
"334",5,575
"r3 __widl_f_width_HTMLCanvasElement",87,563
"293",9,540
"309",6,504
"r3 __widl_f_bezier_curve_to_CanvasRenderingContext2D",16,468
"312",6,468
"311",6,432
"139",120,429
"62",326,416
"310",6,360
"341",4,324
"340",4,324
"213",48,315
"339",4,312
"338",4,312
"318",6,306
"344",4,300
"297",7,287
"74",266,286
"156",95,240
"198",51,234
"r3 __widl_instanceof_CanvasRenderingContext2D",18,210
"162",77,174
"r3 __widl_f_set_font_CanvasRenderingContext2D",16,156
"r3 __widl_f_quadratic_curve_to_CanvasRenderingContext2D",16,156
"129",142,144
"r3 __widl_f_rotate_CanvasRenderingContext2D",16,117
"106",177,116
"r3 __wbindgen_json_parse",51,110
"134",133,100
"298",7,98
"295",8,96
"268",18,88
"342",4,84
"343",4,84
"251",26,84
"246",27,81
"r3 __widl_f_set_transform_CanvasRenderingContext2D",16,78
"313",6,72
"r3 __wbindgen_object_clone_ref",40,69
"r3 __widl_f_document_Window",40,69
"r3 __widl_f_get_element_by_id_Document",40,69
"254",24,66
"161",77,58
"234",38,50
"209",46,46
"r3 __widl_instanceof_HTMLCanvasElement",18,42
"r3 __widl_instanceof_Window",18,42
"280",14,42
"291",10,40
"233",40,40
"r3 __widl_f_set_width_HTMLCanvasElement",16,39
"80",257,37
"285",12,36
"261",22,36
"307",7,21
"308",7,21
"321",6,18
"314",6,18
"335",4,16
"r3 __wbindgen_is_undefined",18,14
"r3 __wbg_globalThis_36c1f2e85948e420",18,14
"r3 main",15,14
"345",3,12
"353",2,2
"r3 __wbindgen_debug_string",6,0
"r3 __wbindgen_throw",6,0
"r3 __wbg_global_99312a595fd2e761",7,0
"r3 __wbg_self_73c7a601ff857345",7,0
"r3 __wbg_window_ca735e04cb2b0566",7,0
"r3 __wbg_newnoargs_6ad69a50998c5acb",7,0
"r3 __wbg_call_4499dca0c553c196",7,0
"r3 __widl_f_height_HTMLImageElement",7,0
"r3 __widl_instanceof_HTMLImageElement",7,0
"r3 __widl_f_width_HTMLImageElement",7,0
"r3 __widl_f_fill_rect_CanvasRenderingContext2D",6,0
"r3 __widl_f_draw_image_with_html_image_element_and_sw_and_sh_and_dx_and_dy_and_dw_and_dh_CanvasRenderingContext2D",6,0
"355",2,0
"r3 __wbg_log_79e5b6cfe3804ec0",6,0
"354",2,0
"352",2,0
"350",2,0
"351",2,0
"348",3,0
"349",3,0
"347",3,0
"346",3,0
"337",5,0
"336",5,0
"332",11,0
"333",5,0
"331",5,0
"329",5,0
"330",5,0
"328",5,0
"326",5,0
"327",5,0
"324",5,0
"325",5,0
"322",5,0
"323",5,0
"319",6,0
"320",6,0
"316",6,0
"317",6,0
"315",6,0
"306",7,0
"304",7,0
"305",7,0
"303",7,0
"301",7,0
"302",7,0
"300",7,0
"296",8,0
"292",9,0
"290",10,0
"288",11,0
"289",11,0
"286",8,0
"284",13,0
"283",13,0
"281",14,0
"282",14,0
"278",12,0
"279",10,0
"277",15,0
"275",16,0
"276",16,0
"273",17,0
"274",13,0
"271",14,0
"272",14,0
"270",14,0
"269",14,0
"267",16,0
"266",18,0
"264",15,0
"262",20,0
"263",19,0
"260",22,0
"258",21,0
"256",20,0
"257",21,0
"253",25,0
"252",25,0
"248",27,0
"249",27,0
"247",27,0
"245",28,0
"243",41,0
"242",29,0
"240",30,0
"239",30,0
"237",32,0
"238",30,0
"231",40,0
"232",39,0
"230",38,0
"228",40,0
"229",40,0
"227",40,0
"225",44,0
"226",44,0
"223",41,0
"224",41,0
"221",46,0
"222",46,0
"218",44,0
"219",43,0
"217",44,0
"215",44,0
"214",44,0
"212",44,0
"211",44,0
"208",46,0
"206",50,0
"207",50,0
"205",50,0
"204",51,0
"200",52,0
"201",53,0
"197",55,0
"195",58,0
"193",58,0
"194",59,0
"192",59,0
"190",61,0
"189",60,0
"188",61,0
"185",71,0
"186",63,0
"184",64,0
"182",59,0
"181",70,0
"179",67,0
"177",72,0
"178",72,0
"174",72,0
"175",72,0
"172",71,0
"173",74,0
"170",78,0
"166",83,0
"160",85,0
"159",87,0
"155",95,0
"154",95,0
"152",98,0
"153",95,0
"151",97,0
"149",105,0
"150",110,0
"147",112,0
"145",101,0
"144",101,0
"142",104,0
"141",115,0
"136",140,0
"137",121,0
"135",134,0
"132",146,0
"133",146,0
"130",160,0
"128",145,0
"127",178,0
"125",158,0
"123",160,0
"124",160,0
"122",166,0
"119",164,0
"118",164,0
"115",167,0
"113",171,0
"114",171,0
"112",118,0
"111",171,0
"109",173,0
"107",166,0
"108",166,0
"103",188,0
"100",177,0
"98",201,0
"96",213,0
"97",195,0
"94",189,0
"95",196,0
"91",233,0
"90",209,0
"88",219,0
"87",249,0
"85",239,0
"86",249,0
"83",245,0
"81",254,0
"82",244,0
"79",266,0
"77",290,0
"70",296,0
"71",304,0
"69",318,0
"63",349,0
"60",368,0
"58",368,0
"55",398,0
"53",405,0
"52",410,0
"50",410,0
"51",410,0
"45",499,0
"46",491,0
"43",541,0
"44",546,0
"39",600,0
"37",651,0
"36",558,0
"34",786,0
"35",643,0
"33",823,0
"31",861,0
"29",900,0
"26",971,0
"22",1179,0
"18",1202,0
"15",1728,0
"16",1435,0
"11",2424,0
"9",2759,0
"8",2759,0
"7",2830,0
"5",3621,0
"3",3760,0
"4",3760,0
"2",4236,0
"1",4722,0


==> data/icounts/rfxgen-icount.csv <==
function,static,dynamic
"313",1749,854178355
"32",452,163899288
"223",50,120000000
"128",56,100224662
"3",185,75878143
"89",2014,67368840
"162",330,49089084
"14",2764,32396604
"301",52410,25309440
"50",374,22405266
"81",368,10381050
"105",535,10200454
"111",313,8919124
"15",160,7219516
"38",473,6462954
"48",1092,3669610
"59",153,3199760
"60",887,2269272
"195",1878,2148727
"30",757,1815528
"4",256,1356421
"20",2088,923634
"293",2389,756562
"143",273,739428
"44",2386,709020
"17",580,465520
"140",384,432532
"19",55,422990
"25",102,369714
"28",179,338888
"18",576,320160
"5",22,294492
"163",455,240212
"127",250,230046
"77",863,201250
"137",180,175780
"230",533,173466
"1",40,170805
"113",337,155357
"241",948,152766
"194",57,150220
"45",738,135148
"80",36,131880
"9",139,114245
"99",1181,106628
"309",43,100835
"291",81,100674
"85",68,92736
"193",253,91926
"172",160,88256
"109",42,78978
"132",26,66240
"192",98,60724
"205",42,55930
"107",433,47104
"r3 W",878,44851
"6",2641,39989
"r3 l",1030,39804
"114",123,37935
"196",52,27048
"92",554,24147
"201",100,23100
"91",654,18032
"174",446,15088
"73",108,13541
"108",97,13483
"173",371,13340
"16",22,13156
"176",191,12880
"r3 V",476,11408
"r3 Td",16,10790
"22",51,10537
"131",139,10488
"70",49,10350
"23",874,10344
"122",2264,9925
"139",190,9200
"220",380,8574
"r3 E",117,8376
"94",764,8229
"57",1323,7719
"229",724,7645
"r3 f",16,7475
"r3 c",16,7228
"r3 r",16,7176
"198",111,6079
"35",21,5796
"231",110,5640
"226",136,5625
"61",195,5106
"257",191,4968
"222",145,4773
"7",755,4706
"r3 g",50,4670
"11",392,4620
"175",93,4600
"221",45,4224
"r3 Ad",16,4186
"21",40,3588
"r3 _a",3179,3372
"134",24,3312
"r3 L",689,3170
"98",48,3145
"303",538,3090
"r3 p",16,3003
"225",177,2815
"95",90,2780
"237",5033,2723
"r3 R",18,2576
"r3 Ea",16,2392
"r3 ia",16,2392
"r3 Z",16,2392
"r3 P",16,2392
"256",54,2392
"117",661,2220
"135",991,2085
"2",299,2050
"315",146,2010
"233",207,2000
"239",786,1975
"24",197,1844
"118",424,1830
"228",151,1816
"r3 M",16,1807
"138",98,1748
"314",337,1630
"316",57,1620
"213",52,1560
"275",67,1472
"146",61,1440
"287",93,1380
"90",246,1260
"124",175,1122
"325",184,920
"83",41,868
"232",330,855
"0",903,852
"110",39,780
"171",546,664
"r3 S",18,644
"r3 T",18,644
"r3 Ld",16,598
"r3 U",16,598
"208",642,576
"235",190,565
"280",13,564
"278",13,552
"279",11,470
"277",11,460
"55",13,390
"63",126,350
"r3 main",336,335
"218",466,329
"121",108,326
"r3 d",16,312
"r3 k",106,304
"r3 G",101,250
"31",294,248
"308",49,245
"r3 b",71,235
"181",316,218
"240",194,200
"170",498,199
"46",199,188
"154",228,184
"r3 o",84,180
"142",72,156
"180",111,130
"r3 e",16,117
"43",55,114
"326",289,110
"84",542,92
"125",71,83
"r3 j",16,78
"r3 La",50,70
"r3 C",50,70
"r3 s",40,69
"r3 t",40,69
"r3 Pa",16,65
"r3 F",16,65
"330",71,63
"123",181,58
"335",125,55
"r3 D",16,52
"r3 v",16,52
"r3 n",16,52
"153",73,50
"185",721,48
"328",75,46
"r3 i",16,39
"r3 h",16,39
"130",108,39
"r3 Ha",29,37
"r3 Rd",33,30
"r3 A",33,30
"r3 Ia",18,28
"r3 Ja",16,26
"r3 Ka",16,26
"r3 Ga",16,26
"r3 Fa",16,26
"r3 B",16,26
"r3 u",16,26
"r3 q",16,26
"r3 m",16,26
"40",6,24
"r3 Ua",26,22
"r3 ja",26,22
"r3 ha",26,22
"r3 ga",26,22
"r3 fa",26,22
"r3 ba",26,22
"155",15,21
"103",12,20
"289",9,18
"119",24,16
"r3 Za",18,14
"r3 Ca",18,14
"r3 za",18,14
"r3 ya",18,14
"r3 ua",18,14
"r3 sa",18,14
"r3 ta",18,14
"r3 qa",18,14
"r3 ra",18,14
"r3 pa",18,14
"r3 na",18,14
"r3 oa",18,14
"r3 la",18,14
"r3 ma",18,14
"r3 ea",18,14
"r3 ca",18,14
"r3 da",18,14
"r3 aa",18,14
"r3 y",18,14
"211",16,14
"r3 tc",16,13
"r3 _b",16,13
"r3 vb",16,13
"r3 Wa",16,13
"r3 Qa",16,13
"r3 Ra",16,13
"r3 Ba",16,13
"r3 xa",16,13
"r3 ka",16,13
"r3 O",16,13
"r3 x",16,13
"165",11,11
"178",82,10
"236",61,9
"156",3,9
"47",4,8
"r3 ce",6,0
"r3 de",6,0
"r3 be",6,0
"r3 $d",6,0
"r3 ae",7,0
"r3 Zd",6,0
"r3 _d",6,0
"r3 Yd",6,0
"r3 Wd",6,0
"r3 Xd",6,0
"r3 Ud",6,0
"r3 Vd",6,0
"r3 Sd",6,0
"r3 Pd",6,0
"r3 Qd",7,0
"r3 Od",6,0
"r3 Md",6,0
"r3 Nd",6,0
"r3 Kd",6,0
"r3 Jd",6,0
"r3 Hd",6,0
"r3 Id",6,0
"r3 Fd",6,0
"r3 Gd",6,0
"r3 Ed",6,0
"r3 Cd",6,0
"r3 Dd",6,0
"r3 Bd",6,0
"r3 zd",6,0
"r3 xd",6,0
"r3 yd",6,0
"r3 vd",7,0
"r3 wd",6,0
"r3 td",6,0
"r3 ud",6,0
"r3 rd",6,0
"r3 sd",6,0
"r3 qd",6,0
"r3 od",6,0
"r3 pd",6,0
"r3 md",6,0
"r3 nd",6,0
"r3 ld",6,0
"r3 jd",7,0
"r3 kd",7,0
"r3 hd",6,0
"r3 id",6,0
"r3 gd",6,0
"r3 ed",6,0
"r3 fd",6,0
"r3 cd",6,0
"r3 dd",6,0
"r3 ad",6,0
"r3 bd",6,0
"r3 _c",6,0
"r3 $c",6,0
"r3 Zc",6,0
"r3 Xc",6,0
"r3 Yc",6,0
"r3 Vc",6,0
"r3 Wc",6,0
"r3 Uc",6,0
"r3 Sc",6,0
"r3 Tc",6,0
"r3 Qc",6,0
"r3 Rc",6,0
"r3 Pc",6,0
"r3 Nc",6,0
"r3 Oc",6,0
"r3 Lc",6,0
"r3 Mc",6,0
"r3 Jc",6,0
"r3 Kc",6,0
"r3 Hc",6,0
"r3 Ic",6,0
"r3 Gc",7,0
"r3 Ec",6,0
"r3 Fc",6,0
"r3 Cc",6,0
"r3 Dc",7,0
"r3 Bc",6,0
"r3 zc",6,0
"r3 Ac",6,0
"r3 xc",6,0
"r3 yc",6,0
"r3 wc",6,0
"r3 uc",6,0
"r3 vc",6,0
"r3 sc",6,0
"r3 qc",6,0
"r3 rc",7,0
"r3 oc",6,0
"r3 pc",6,0
"r3 nc",6,0
"r3 lc",6,0
"r3 mc",7,0
"r3 jc",6,0
"r3 kc",6,0
"r3 ic",6,0
"r3 gc",7,0
"r3 hc",7,0
"r3 ec",7,0
"r3 fc",7,0
"r3 dc",7,0
"r3 bc",7,0
"r3 cc",7,0
"r3 $b",6,0
"r3 ac",6,0
"r3 Zb",6,0
"r3 Xb",6,0
"r3 Yb",6,0
"r3 Wb",6,0
"r3 Ub",6,0
"r3 Vb",6,0
"r3 Sb",6,0
"r3 Tb",6,0
"r3 Rb",6,0
"r3 Pb",6,0
"r3 Qb",6,0
"r3 Nb",6,0
"r3 Ob",6,0
"r3 Mb",6,0
"r3 Kb",6,0
"r3 Lb",6,0
"r3 Ib",6,0
"r3 Jb",6,0
"r3 Gb",6,0
"r3 Hb",6,0
"r3 Eb",6,0
"r3 Fb",6,0
"r3 Db",6,0
"r3 Bb",6,0
"r3 Cb",6,0
"r3 zb",6,0
"r3 Ab",6,0
"r3 yb",6,0
"r3 wb",6,0
"r3 xb",6,0
"r3 ub",6,0
"r3 tb",6,0
"r3 rb",6,0
"r3 sb",6,0
"r3 pb",6,0
"r3 qb",6,0
"r3 nb",6,0
"r3 ob",6,0
"r3 lb",6,0
"r3 mb",6,0
"r3 kb",6,0
"r3 ib",6,0
"r3 jb",6,0
"r3 gb",6,0
"r3 hb",6,0
"r3 fb",6,0
"r3 db",6,0
"r3 eb",6,0
"r3 bb",6,0
"r3 cb",6,0
"r3 ab",6,0
"r3 $a",6,0
"r3 Ya",7,0
"r3 Xa",7,0
"r3 Va",7,0
"r3 Ta",7,0
"r3 Sa",7,0
"r3 Oa",6,0
"r3 Na",6,0
"r3 Ma",6,0
"r3 Da",6,0
"r3 Aa",6,0
"r3 va",6,0
"r3 wa",7,0
"r3 $",7,0
"r3 _",7,0
"r3 Y",7,0
"r3 X",7,0
"r3 Q",6,0
"r3 N",6,0
"r3 K",7,0
"r3 I",7,0
"r3 J",7,0
"r3 H",7,0
"r3 z",7,0
"r3 w",6,0
"r3 a",6,0
"334",79,0
"332",87,0
"333",87,0
"331",152,0
"329",180,0
"327",101,0
"323",44,0
"324",286,0
"321",97,0
"322",1286,0
"320",362,0
"318",97,0
"319",68,0
"317",1109,0
"311",17,0
"312",8,0
"310",23,0
"306",155,0
"307",171,0
"304",2,0
"305",41,0
"302",164,0
"299",190,0
"300",44,0
"297",4,0
"298",113,0
"296",2,0
"294",2,0
"295",96,0
"292",19,0
"290",42,0
"288",86,0
"286",107,0
"284",93,0
"285",100,0
"282",79,0
"283",103,0
"281",18,0
"276",95,0
"274",13,0
"272",77,0
"273",12,0
"271",61,0
"269",6,0
"270",21,0
"267",9,0
"268",13,0
"265",133,0
"266",6,0
"263",31,0
"264",39,0
"262",13,0
"260",130,0
"261",1158,0
"258",39,0
"259",184,0
"255",39,0
"253",107,0
"254",130,0
"252",52,0
"250",3,0
"251",391,0
"248",52,0
"249",4,0
"246",47,0
"247",1148,0
"244",690,0
"245",442,0
"243",86,0
"242",69,0
"238",3155,0
"234",350,0
"227",66,0
"224",66,0
"219",3573,0
"217",555,0
"215",3873,0
"216",842,0
"214",178,0
"212",1132,0
"210",169,0
"209",274,0
"206",157,0
"207",211,0
"203",39,0
"204",489,0
"202",165,0
"200",197,0
"199",7699,0
"197",27,0
"191",26,0
"189",402,0
"190",135,0
"187",33,0
"188",553,0
"186",143,0
"184",83,0
"182",171,0
"183",975,0
"179",2,0
"177",6,0
"168",136,0
"169",4584,0
"167",477,0
"166",1111,0
"164",237,0
"160",201,0
"161",924,0
"158",56,0
"159",1860,0
"157",60,0
"151",4663,0
"152",49,0
"149",119,0
"150",420,0
"148",220,0
"147",506,0
"144",138,0
"145",159,0
"141",105,0
"136",28,0
"133",125,0
"129",44,0
"126",26,0
"120",767,0
"115",152,0
"116",4,0
"112",71,0
"106",28,0
"104",253,0
"101",14,0
"102",25,0
"100",53,0
"96",400,0
"97",29,0
"93",157,0
"87",116,0
"88",27,0
"86",107,0
"82",47,0
"79",12,0
"78",278,0
"75",138,0
"76",552,0
"74",76,0
"72",99,0
"71",44,0
"68",70,0
"69",185,0
"67",379,0
"65",165,0
"66",266,0
"64",24,0
"62",1952,0
"58",164,0
"56",281,0
"54",36,0
"53",101,0
"51",146,0
"52",267,0
"49",78,0
"41",325,0
"42",174,0
"39",280,0
"37",144,0
"36",62,0
"34",112,0
"33",586,0
"29",164,0
"27",44,0
"26",60,0
"13",670,0
"12",138,0
"10",233,0
"8",164,0


==> data/icounts/rguistyler-icount.csv <==
function,static,dynamic
"26",452,133562880
"120",56,114560500
"153",330,59702776
"8",2631,38859244
"52",374,25786358
"102",535,12360134
"68",368,12148900
"10",160,7980578
"33",473,6175634
"94",313,5565120
"259",61359,4086467
"7",185,3832800
"57",153,3322933
"193",1900,1867754
"19",757,1570150
"133",1553,1546032
"63",887,1521852
"4",256,1270977
"11",580,1040918
"144",273,534146
"23",65,532258
"138",3237,436108
"18",572,330956
"28",102,267073
"1",22,266244
"79",446,264368
"30",179,252448
"139",368,244655
"270",2375,236778
"117",1182,189596
"104",457,180544
"2",40,170805
"59",869,155000
"44",738,137144
"110",337,125701
"87",3370,117490
"212",67,112716
"192",57,105130
"207",2196,97340
"85",68,86428
"142",1245,86056
"114",1402,84444
"226",131,81984
"r3 me",1506,80615
"103",952,76694
"191",253,74727
"r3 l",1382,71500
"62",431,62992
"14",184,62608
"97",183,60264
"20",21,57288
"80",139,56544
"15",49,55800
"74",173,38688
"6",2578,37442
"111",2071,37386
"13",40,36270
"268",81,35217
"75",659,24614
"r3 le",636,20336
"199",42,19565
"177",100,18700
"190",88,17329
"137",88,17298
"16",22,16368
"55",108,13327
"107",97,12125
"43",53,10976
"32",71,10416
"21",51,9804
"167",191,8680
"96",757,8235
"56",1323,7719
"r3 Td",16,7280
"196",111,6079
"202",52,5580
"5",745,5521
"r3 b",16,4888
"r3 v",16,4836
"r3 t",16,4030
"88",99,3948
"r3 ge",18,3472
"r3 e",16,3393
"166",93,3100
"126",24,2976
"r3 q",16,2431
"r3 c",33,2406
"251",67,1984
"264",93,1860
"112",122,1807
"r3 T",16,1625
"r3 U",16,1625
"r3 Kd",16,1612
"r3 Ka",16,1612
"r3 qa",16,1612
"r3 ga",16,1612
"r3 X",16,1612
"3",296,1599
"130",991,1259
"25",32,1116
"r3 he",18,868
"r3 ie",18,868
"0",903,852
"r3 je",16,806
"256",13,756
"254",13,744
"255",11,630
"253",11,620
"84",41,465
"r3 main",448,447
"49",13,390
"224",546,332
"r3 k",106,304
"176",316,218
"r3 d",16,182
"r3 p",84,180
"143",72,156
"93",294,124
"r3 O",67,120
"r3 f",16,117
"39",199,94
"r3 h",16,78
"31",55,76
"r3 G",50,70
"r3 x",40,69
"r3 w",40,69
"173",111,65
"69",533,65
"r3 o",16,52
"r3 Pa",16,39
"r3 N",16,39
"r3 i",16,39
"r3 g",16,39
"91",108,39
"r3 Ga",29,37
"r3 Rd",33,30
"r3 Na",33,30
"r3 E",33,30
"46",6,30
"r3 Za",16,26
"r3 Ea",16,26
"r3 Fa",16,26
"r3 J",16,26
"r3 F",16,26
"r3 z",16,26
"r3 y",16,26
"r3 Ta",26,22
"r3 ja",26,22
"r3 ha",26,22
"r3 ia",26,22
"r3 fa",26,22
"r3 ba",26,22
"266",9,18
"r3 Ya",18,14
"r3 Ha",18,14
"r3 Ca",18,14
"r3 za",18,14
"r3 ya",18,14
"r3 va",18,14
"r3 ua",18,14
"r3 sa",18,14
"r3 ta",18,14
"r3 ra",18,14
"r3 oa",18,14
"r3 pa",18,14
"r3 ma",18,14
"r3 na",18,14
"r3 la",18,14
"r3 da",18,14
"r3 ea",18,14
"r3 ca",18,14
"r3 aa",18,14
"r3 C",18,14
"r3 Dc",16,13
"r3 ic",16,13
"r3 Fb",16,13
"r3 ab",16,13
"r3 Va",16,13
"r3 Qa",16,13
"r3 Ma",16,13
"r3 Ba",16,13
"r3 xa",16,13
"r3 ka",16,13
"r3 W",16,13
"r3 I",16,13
"r3 A",16,13
"r3 s",16,13
"r3 j",16,13
"169",82,10
"160",7,7
"24",4,4
"r3 ne",6,0
"r3 ke",6,0
"r3 fe",6,0
"r3 de",6,0
"r3 ee",6,0
"r3 ce",6,0
"r3 ae",6,0
"r3 be",7,0
"r3 _d",6,0
"r3 $d",6,0
"r3 Yd",6,0
"r3 Zd",6,0
"r3 Wd",6,0
"r3 Xd",6,0
"r3 Vd",6,0
"r3 Ud",6,0
"r3 Sd",6,0
"r3 Pd",6,0
"r3 Qd",7,0
"r3 Nd",6,0
"r3 Od",6,0
"r3 Md",6,0
"r3 Ld",6,0
"r3 Id",6,0
"r3 Jd",6,0
"r3 Gd",6,0
"r3 Hd",6,0
"r3 Ed",6,0
"r3 Fd",6,0
"r3 Dd",6,0
"r3 Bd",6,0
"r3 Cd",6,0
"r3 zd",6,0
"r3 Ad",6,0
"r3 xd",6,0
"r3 yd",6,0
"r3 vd",6,0
"r3 wd",7,0
"r3 ud",6,0
"r3 sd",6,0
"r3 td",6,0
"r3 qd",6,0
"r3 rd",6,0
"r3 od",6,0
"r3 pd",6,0
"r3 md",6,0
"r3 nd",6,0
"r3 ld",7,0
"r3 jd",6,0
"r3 kd",7,0
"r3 hd",6,0
"r3 id",6,0
"r3 fd",6,0
"r3 gd",6,0
"r3 dd",6,0
"r3 ed",6,0
"r3 cd",6,0
"r3 ad",6,0
"r3 bd",6,0
"r3 _c",6,0
"r3 $c",6,0
"r3 Yc",6,0
"r3 Zc",6,0
"r3 Wc",6,0
"r3 Xc",6,0
"r3 Vc",6,0
"r3 Tc",6,0
"r3 Uc",6,0
"r3 Rc",6,0
"r3 Sc",6,0
"r3 Pc",6,0
"r3 Qc",6,0
"r3 Nc",6,0
"r3 Oc",6,0
"r3 Mc",6,0
"r3 Kc",6,0
"r3 Lc",6,0
"r3 Ic",6,0
"r3 Jc",6,0
"r3 Gc",6,0
"r3 Hc",7,0
"r3 Ec",7,0
"r3 Fc",6,0
"r3 Bc",6,0
"r3 Cc",6,0
"r3 zc",6,0
"r3 Ac",6,0
"r3 xc",6,0
"r3 yc",6,0
"r3 vc",6,0
"r3 wc",6,0
"r3 uc",6,0
"r3 sc",7,0
"r3 tc",6,0
"r3 qc",6,0
"r3 rc",6,0
"r3 oc",6,0
"r3 pc",6,0
"r3 mc",6,0
"r3 nc",7,0
"r3 lc",6,0
"r3 jc",6,0
"r3 kc",6,0
"r3 hc",7,0
"r3 fc",7,0
"r3 gc",7,0
"r3 dc",7,0
"r3 ec",7,0
"r3 cc",7,0
"r3 ac",6,0
"r3 bc",7,0
"r3 _b",6,0
"r3 $b",6,0
"r3 Yb",6,0
"r3 Zb",6,0
"r3 Wb",6,0
"r3 Xb",6,0
"r3 Vb",6,0
"r3 Tb",6,0
"r3 Ub",6,0
"r3 Rb",6,0
"r3 Sb",6,0
"r3 Pb",6,0
"r3 Qb",6,0
"r3 Nb",6,0
"r3 Ob",6,0
"r3 Mb",6,0
"r3 Kb",6,0
"r3 Lb",6,0
"r3 Ib",6,0
"r3 Jb",6,0
"r3 Gb",6,0
"r3 Hb",6,0
"r3 Eb",6,0
"r3 Db",6,0
"r3 Bb",6,0
"r3 Cb",6,0
"r3 zb",6,0
"r3 Ab",6,0
"r3 xb",6,0
"r3 yb",6,0
"r3 vb",6,0
"r3 wb",6,0
"r3 ub",6,0
"r3 sb",6,0
"r3 tb",6,0
"r3 qb",6,0
"r3 rb",6,0
"r3 ob",6,0
"r3 pb",6,0
"r3 mb",6,0
"r3 nb",6,0
"r3 lb",6,0
"r3 jb",6,0
"r3 kb",6,0
"r3 hb",6,0
"r3 ib",6,0
"r3 fb",6,0
"r3 gb",6,0
"r3 db",6,0
"r3 eb",6,0
"r3 cb",6,0
"r3 bb",6,0
"r3 _a",7,0
"r3 $a",6,0
"r3 Wa",7,0
"r3 Xa",7,0
"r3 Ua",7,0
"r3 Ra",7,0
"r3 Sa",7,0
"r3 Oa",6,0
"r3 La",6,0
"r3 Ia",6,0
"r3 Ja",6,0
"r3 Da",6,0
"r3 Aa",6,0
"r3 wa",7,0
"r3 _",7,0
"r3 $",7,0
"r3 Y",7,0
"r3 Z",7,0
"r3 V",6,0
"r3 R",7,0
"r3 S",7,0
"r3 P",7,0
"r3 Q",7,0
"r3 M",6,0
"r3 K",6,0
"r3 L",6,0
"r3 H",6,0
"r3 D",7,0
"r3 B",6,0
"r3 u",6,0
"r3 r",6,0
"r3 m",6,0
"r3 n",6,0
"r3 a",6,0
"288",42,0
"289",2,0
"286",11,0
"287",18,0
"284",44,0
"285",2,0
"283",2,0
"281",46,0
"282",42,0
"279",13,0
"280",31,0
"277",44,0
"278",2,0
"275",113,0
"276",190,0
"274",4,0
"272",2,0
"273",96,0
"271",2,0
"269",19,0
"267",42,0
"265",86,0
"263",107,0
"261",93,0
"262",100,0
"260",103,0
"257",93,0
"258",79,0
"252",95,0
"250",13,0
"248",77,0
"249",12,0
"247",61,0
"245",6,0
"246",21,0
"243",9,0
"244",13,0
"241",133,0
"242",6,0
"239",371,0
"240",39,0
"238",433,0
"236",554,0
"237",2422,0
"234",23,0
"235",1883,0
"232",113,0
"233",1031,0
"230",514,0
"231",1017,0
"229",519,0
"227",1126,0
"228",2354,0
"225",2793,0
"223",138,0
"221",1106,0
"222",477,0
"220",130,0
"218",1884,0
"219",184,0
"216",196,0
"217",39,0
"214",191,0
"215",82,0
"213",54,0
"211",39,0
"209",107,0
"210",128,0
"208",52,0
"205",169,0
"206",19,0
"203",114,0
"204",274,0
"200",157,0
"201",211,0
"198",44,0
"197",7695,0
"194",27,0
"195",105,0
"189",26,0
"187",402,0
"188",135,0
"185",33,0
"186",541,0
"184",143,0
"182",83,0
"183",712,0
"180",3194,0
"181",975,0
"178",6312,0
"179",171,0
"175",18,0
"174",155,0
"171",81,0
"172",228,0
"170",2,0
"168",22,0
"164",83,0
"165",195,0
"162",82,0
"163",57,0
"161",198,0
"158",56,0
"159",83,0
"157",3156,0
"155",237,0
"156",4597,0
"154",455,0
"151",1846,0
"152",201,0
"149",60,0
"150",56,0
"148",456,0
"146",159,0
"147",201,0
"145",172,0
"140",76,0
"141",100,0
"135",28,0
"136",621,0
"134",489,0
"131",190,0
"132",1063,0
"128",752,0
"129",35,0
"127",6,0
"124",924,0
"125",125,0
"122",331,0
"123",26,0
"121",247,0
"119",250,0
"118",26,0
"115",254,0
"116",391,0
"113",138,0
"108",42,0
"109",39,0
"106",5,0
"105",1634,0
"101",44,0
"99",383,0
"100",1532,0
"98",197,0
"95",840,0
"92",541,0
"90",280,0
"89",39,0
"86",669,0
"83",47,0
"81",12,0
"82",36,0
"77",99,0
"78",181,0
"76",44,0
"72",70,0
"73",64,0
"70",116,0
"71",281,0
"67",28,0
"65",99,0
"66",89,0
"64",174,0
"61",162,0
"60",146,0
"58",78,0
"54",36,0
"53",101,0
"50",552,0
"51",206,0
"47",155,0
"48",267,0
"45",55,0
"41",62,0
"42",280,0
"40",1086,0
"38",112,0
"36",55,0
"37",586,0
"34",22,0
"35",54,0
"29",44,0
"27",60,0
"22",112,0
"17",669,0
"12",233,0
"9",165,0


==> data/icounts/rtexviewer-icount.csv <==
function,static,dynamic
"364",9,18
"r3 main",9,8
"232",7,7
"r3 se",6,0
"r3 te",6,0
"r3 re",7,0
"r3 pe",7,0
"r3 qe",7,0
"r3 oe",7,0
"r3 me",7,0
"r3 ne",7,0
"r3 le",7,0
"r3 je",7,0
"r3 ke",7,0
"r3 he",6,0
"r3 ie",6,0
"r3 ge",7,0
"r3 ee",7,0
"r3 fe",7,0
"r3 de",6,0
"r3 be",6,0
"r3 ce",6,0
"r3 ae",6,0
"r3 _d",6,0
"r3 $d",7,0
"r3 Yd",6,0
"r3 Zd",6,0
"r3 Xd",6,0
"r3 Vd",6,0
"r3 Wd",6,0
"r3 Ud",6,0
"r3 Sd",6,0
"r3 Td",6,0
"r3 Rd",6,0
"r3 Pd",6,0
"r3 Qd",6,0
"r3 Nd",6,0
"r3 Od",7,0
"r3 Md",6,0
"r3 Kd",6,0
"r3 Ld",6,0
"r3 Id",6,0
"r3 Jd",6,0
"r3 Hd",6,0
"r3 Fd",6,0
"r3 Gd",6,0
"r3 Dd",6,0
"r3 Ed",6,0
"r3 Cd",6,0
"r3 Ad",6,0
"r3 Bd",6,0
"r3 zd",6,0
"r3 xd",6,0
"r3 yd",6,0
"r3 wd",6,0
"r3 ud",7,0
"r3 vd",6,0
"r3 sd",6,0
"r3 td",6,0
"r3 rd",6,0
"r3 pd",6,0
"r3 qd",6,0
"r3 od",6,0
"r3 md",6,0
"r3 nd",6,0
"r3 ld",6,0
"r3 jd",7,0
"r3 kd",6,0
"r3 hd",6,0
"r3 id",7,0
"r3 gd",6,0
"r3 ed",6,0
"r3 fd",6,0
"r3 dd",6,0
"r3 bd",6,0
"r3 cd",6,0
"r3 ad",6,0
"r3 _c",6,0
"r3 $c",6,0
"r3 Yc",6,0
"r3 Zc",6,0
"r3 Xc",6,0
"r3 Vc",6,0
"r3 Wc",6,0
"r3 Tc",6,0
"r3 Uc",6,0
"r3 Sc",6,0
"r3 Qc",6,0
"r3 Rc",6,0
"r3 Oc",6,0
"r3 Pc",6,0
"r3 Nc",6,0
"r3 Lc",6,0
"r3 Mc",6,0
"r3 Kc",6,0
"r3 Ic",6,0
"r3 Jc",6,0
"r3 Hc",6,0
"r3 Fc",7,0
"r3 Gc",6,0
"r3 Dc",6,0
"r3 Ec",6,0
"r3 Cc",7,0
"r3 Ac",6,0
"r3 Bc",6,0
"r3 zc",6,0
"r3 xc",6,0
"r3 yc",6,0
"r3 wc",6,0
"r3 uc",6,0
"r3 vc",6,0
"r3 sc",6,0
"r3 tc",6,0
"r3 rc",6,0
"r3 pc",6,0
"r3 qc",7,0
"r3 oc",6,0
"r3 mc",6,0
"r3 nc",6,0
"r3 lc",7,0
"r3 jc",6,0
"r3 kc",6,0
"r3 hc",6,0
"r3 ic",6,0
"r3 gc",7,0
"r3 ec",7,0
"r3 fc",7,0
"r3 cc",6,0
"r3 dc",7,0
"r3 bc",7,0
"r3 $b",7,0
"r3 ac",7,0
"r3 Zb",6,0
"r3 _b",6,0
"r3 Yb",6,0
"r3 Wb",6,0
"r3 Xb",6,0
"r3 Vb",6,0
"r3 Tb",6,0
"r3 Ub",6,0
"r3 Sb",6,0
"r3 Qb",6,0
"r3 Rb",6,0
"r3 Ob",6,0
"r3 Pb",6,0
"r3 Nb",6,0
"r3 Lb",6,0
"r3 Mb",6,0
"r3 Kb",6,0
"r3 Ib",6,0
"r3 Jb",6,0
"r3 Hb",6,0
"r3 Fb",6,0
"r3 Gb",6,0
"r3 Db",6,0
"r3 Eb",6,0
"r3 Cb",6,0
"r3 Ab",6,0
"r3 Bb",6,0
"r3 zb",6,0
"r3 xb",6,0
"r3 yb",6,0
"r3 wb",6,0
"r3 ub",6,0
"r3 vb",6,0
"r3 sb",6,0
"r3 tb",6,0
"r3 rb",6,0
"r3 pb",6,0
"r3 qb",6,0
"r3 nb",6,0
"r3 ob",6,0
"r3 mb",6,0
"r3 kb",6,0
"r3 lb",6,0
"r3 ib",6,0
"r3 jb",6,0
"r3 hb",6,0
"r3 fb",6,0
"r3 gb",6,0
"r3 eb",6,0
"r3 cb",6,0
"r3 db",6,0
"r3 bb",6,0
"r3 $a",6,0
"r3 ab",6,0
"r3 Za",6,0
"r3 _a",6,0
"r3 Ya",7,0
"r3 Wa",7,0
"r3 Xa",6,0
"r3 Va",7,0
"r3 Ta",7,0
"r3 Ua",7,0
"r3 Sa",7,0
"r3 Qa",6,0
"r3 Ra",7,0
"r3 Oa",6,0
"r3 Pa",6,0
"r3 Na",6,0
"r3 La",6,0
"r3 Ma",6,0
"r3 Ka",6,0
"r3 Ia",6,0
"r3 Ja",6,0
"r3 Ha",6,0
"r3 Fa",7,0
"r3 Ga",6,0
"r3 Da",6,0
"r3 Ea",7,0
"r3 Ca",6,0
"r3 Aa",6,0
"r3 Ba",6,0
"r3 ya",6,0
"r3 za",7,0
"r3 xa",6,0
"r3 va",6,0
"r3 wa",6,0
"r3 ta",6,0
"r3 ua",6,0
"r3 sa",6,0
"r3 qa",6,0
"r3 ra",6,0
"r3 pa",6,0
"r3 na",7,0
"r3 oa",7,0
"r3 ma",6,0
"r3 ka",7,0
"r3 la",7,0
"r3 ia",7,0
"r3 ja",7,0
"r3 ha",6,0
"r3 fa",7,0
"r3 ga",7,0
"r3 ea",7,0
"r3 ca",7,0
"r3 da",7,0
"r3 ba",7,0
"r3 $",6,0
"r3 aa",7,0
"r3 Z",6,0
"r3 _",6,0
"r3 Y",6,0
"r3 W",6,0
"r3 X",6,0
"r3 V",6,0
"r3 T",7,0
"r3 U",7,0
"r3 S",7,0
"r3 Q",6,0
"r3 R",7,0
"r3 O",6,0
"r3 P",6,0
"r3 N",6,0
"r3 L",6,0
"r3 M",6,0
"r3 J",6,0
"r3 K",6,0
"r3 I",6,0
"r3 G",7,0
"r3 H",7,0
"r3 E",6,0
"r3 F",6,0
"r3 D",6,0
"r3 B",6,0
"r3 C",6,0
"r3 A",6,0
"r3 y",6,0
"r3 z",6,0
"r3 x",7,0
"r3 v",7,0
"r3 w",7,0
"r3 t",6,0
"r3 u",6,0
"r3 s",6,0
"r3 q",6,0
"r3 r",6,0
"r3 p",6,0
"r3 n",7,0
"r3 o",6,0
"r3 m",6,0
"r3 k",6,0
"r3 l",6,0
"r3 i",7,0
"r3 j",6,0
"r3 h",6,0
"r3 f",6,0
"r3 g",6,0
"r3 e",6,0
"r3 c",6,0
"r3 d",6,0
"r3 b",6,0
"396",7,0
"r3 a",6,0
"394",114,0
"395",116,0
"393",540,0
"391",53,0
"392",124,0
"389",37,0
"390",2,0
"388",2,0
"386",18,0
"387",42,0
"384",2,0
"385",11,0
"383",42,0
"381",40,0
"382",2,0
"380",44,0
"378",13,0
"379",31,0
"377",1132,0
"375",36,0
"376",2,0
"373",108,0
"374",175,0
"372",4022,0
"370",28838,0
"371",4,0
"369",2,0
"367",19,0
"368",1626,0
"366",81,0
"365",42,0
"362",67,0
"363",20,0
"361",13,0
"359",75,0
"360",12,0
"358",65,0
"356",6,0
"357",21,0
"355",13,0
"353",6,0
"354",9,0
"351",38,0
"352",133,0
"350",2,0
"348",57,0
"349",20,0
"346",180,0
"347",82,0
"345",204,0
"343",10550,0
"344",101,0
"341",22,0
"342",40,0
"340",582,0
"338",526,0
"339",35,0
"337",447,0
"335",1908,0
"336",433,0
"334",291,0
"332",1081,0
"333",1627,0
"330",1003,0
"331",23,0
"329",113,0
"327",528,0
"328",1017,0
"326",519,0
"324",132,0
"325",1624,0
"323",398,0
"321",284,0
"322",131,0
"319",151,0
"320",249,0
"318",291,0
"316",152,0
"317",143,0
"315",131,0
"313",88,0
"314",184,0
"312",603,0
"310",1038,0
"311",38,0
"308",1804,0
"309",42,0
"307",42,0
"305",203,0
"306",145,0
"303",128,0
"304",107,0
"302",3396,0
"300",14,0
"301",871,0
"298",463,0
"299",136,0
"297",1114,0
"295",249,0
"296",130,0
"294",184,0
"292",197,0
"293",39,0
"291",35,0
"289",81,0
"290",54,0
"287",107,0
"288",128,0
"286",52,0
"284",110,0
"285",97,0
"283",14,0
"281",164,0
"282",125,0
"280",5,0
"278",153,0
"279",9,0
"276",32,0
"277",18,0
"275",136,0
"273",64,0
"274",52,0
"272",57,0
"270",41,0
"271",229,0
"269",9,0
"267",4,0
"268",4,0
"265",44,0
"266",8,0
"264",60,0
"262",9,0
"263",5335,0
"260",27,0
"261",111,0
"259",207,0
"257",1232,0
"258",168,0
"255",153,0
"256",52,0
"254",8,0
"252",135,0
"253",26,0
"251",402,0
"249",33,0
"250",257,0
"248",143,0
"246",83,0
"247",728,0
"244",171,0
"245",975,0
"243",1532,0
"241",100,0
"242",1923,0
"240",124,0
"238",18,0
"239",19,0
"237",67,0
"235",133,0
"236",111,0
"233",2,0
"234",57,0
"230",80,0
"231",266,0
"229",123,0
"227",87,0
"228",26,0
"226",1009,0
"224",32,0
"225",19,0
"222",173,0
"223",88,0
"221",123,0
"219",83,0
"220",162,0
"217",93,0
"218",56,0
"216",722,0
"214",114,0
"215",140,0
"212",57,0
"213",8,0
"211",42,0
"209",52,0
"210",113,0
"208",38,0
"206",296,0
"207",237,0
"205",228,0
"203",201,0
"204",67,0
"201",56,0
"202",1861,0
"200",464,0
"198",201,0
"199",60,0
"197",95,0
"195",60,0
"196",5,0
"194",42,0
"192",97,0
"193",64,0
"190",100,0
"191",26,0
"189",116,0
"187",105,0
"188",9,0
"186",434,0
"184",117,0
"185",7,0
"183",28,0
"181",10,0
"182",68,0
"179",132,0
"180",306,0
"178",276,0
"176",35,0
"177",72,0
"174",97,0
"175",762,0
"173",106,0
"171",21,0
"172",16,0
"169",30,0
"170",21,0
"168",12,0
"166",30,0
"167",360,0
"165",92,0
"163",160,0
"164",290,0
"162",11,0
"160",38,0
"161",67,0
"158",51,0
"159",55,0
"157",28,0
"155",974,0
"156",98,0
"154",45,0
"152",238,0
"153",253,0
"151",26,0
"149",123,0
"150",116,0
"147",309,0
"148",14,0
"146",337,0
"144",9,0
"145",160,0
"143",39,0
"141",92,0
"142",24,0
"140",6,0
"138",125,0
"139",180,0
"136",321,0
"137",29,0
"135",96,0
"133",77,0
"134",167,0
"131",96,0
"132",755,0
"130",113,0
"128",768,0
"129",16,0
"126",56,0
"127",11,0
"125",558,0
"123",75,0
"124",5,0
"122",518,0
"120",594,0
"121",155,0
"119",494,0
"117",259,0
"118",65,0
"115",68,0
"116",6,0
"114",41,0
"112",47,0
"113",47,0
"111",36,0
"109",237,0
"110",72,0
"108",1523,0
"106",32,0
"107",45,0
"104",99,0
"105",185,0
"103",44,0
"101",928,0
"102",13,0
"100",85,0
"98",646,0
"99",3837,0
"97",19,0
"95",615,0
"96",70,0
"93",127,0
"94",76,0
"92",13,0
"90",6,0
"91",10,0
"88",121,0
"89",495,0
"87",170,0
"85",21,0
"86",29,0
"83",99,0
"84",89,0
"82",116,0
"80",48,0
"81",24,0
"79",78,0
"77",202,0
"78",1323,0
"76",72,0
"74",544,0
"75",34,0
"72",47,0
"73",101,0
"71",59,0
"69",27,0
"70",65,0
"68",29,0
"66",28,0
"67",18,0
"65",38,0
"63",6,0
"64",59,0
"61",107,0
"62",639,0
"60",23,0
"58",22,0
"59",13,0
"57",55,0
"55",237,0
"56",248,0
"54",467,0
"52",280,0
"53",54,0
"50",171,0
"51",76,0
"49",62,0
"47",112,0
"48",55,0
"45",219,0
"46",586,0
"44",299,0
"42",270,0
"43",4,0
"40",14,0
"41",32,0
"39",53,0
"37",114,0
"38",108,0
"36",221,0
"34",57,0
"35",53,0
"33",44,0
"31",13,0
"32",53,0
"29",329,0
"30",60,0
"28",7,0
"26",707,0
"27",55,0
"25",5,0
"23",202,0
"24",71,0
"22",35,0
"20",40,0
"21",51,0
"18",670,0
"19",24,0
"17",7,0
"15",81,0
"16",91,0
"14",256,0
"12",94,0
"13",110,0
"11",59,0
"9",50,0
"10",15,0
"7",185,0
"8",22,0
"6",2646,0
"4",116,0
"5",759,0
"2",39,0
"3",256,0
"1",78,0
"0",476,0


==> data/icounts/sandspiel-icount.csv <==
function,static,dynamic
"2",673,4664582081
"0",10082,2088754744
"26",109,111362872
"r3 __wbg_random_ca8b31dc0375c2d4",33681,42085752
"13",172,7200295
"23",116,6932226
"29",80,2970906
"45",45,801144
"6",323,718548
"37",69,402443
"r3 main",364935,364934
"32",78,212794
"36",70,204866
"38",66,69302
"62",20,8918
"57",24,5797
"63",20,4446
"64",20,4446
"44",48,3348
"1",1819,2510
"24",114,948
"19",143,560
"10",204,320
"40",37,296
"52",28,252
"11",230,240
"9",237,130
"77",4,60
"60",20,52
"61",20,52
"86",5,25
"85",4,24
"92",1,1
"r3 __wbindgen_throw",6,0
"90",2,0
"91",2,0
"89",2,0
"87",2,0
"88",2,0
"84",5,0
"83",5,0
"81",5,0
"82",5,0
"80",8,0
"78",7,0
"79",6,0
"75",14,0
"76",6,0
"74",13,0
"72",16,0
"73",15,0
"71",16,0
"69",16,0
"70",16,0
"68",17,0
"66",16,0
"67",16,0
"65",23,0
"59",21,0
"58",19,0
"56",25,0
"54",26,0
"55",26,0
"53",45,0
"51",36,0
"50",32,0
"48",36,0
"49",35,0
"47",40,0
"46",45,0
"42",50,0
"43",44,0
"41",50,0
"39",70,0
"35",85,0
"33",88,0
"34",75,0
"30",82,0
"31",82,0
"27",102,0
"28",102,0
"25",117,0
"21",127,0
"22",117,0
"20",132,0
"18",44,0
"17",152,0
"15",170,0
"16",161,0
"14",164,0
"12",173,0
"8",310,0
"7",312,0
"5",479,0
"3",408,0
"4",359,0


==> data/icounts/sqlgui-icount.csv <==
function,static,dynamic
"5",21,714065
"450",10442,419157
"3",26,336876
"916",16316,291942
"r3 m",4745,151474
"455",896,81985
"r3 u",2278,77206
"29",65,62851
"10",42,57721
"321",3233,47327
"201",2578,29541
"49",99,23653
"1128",120,22648
"701",23,21142
"43",36,20394
"239",68,19559
"r3 main",18872,18871
"1381",2987,17146
"r3 G",905,17032
"2",55,16860
"65",123,16813
"981",66,16536
"682",3131,16212
"1120",28,15338
"216",186,13846
"209",2458,12661
"841",130,12555
"200",745,11542
"59",45,11173
"1561",208,10721
"1065",27,10052
"472",1282,9984
"281",222,9431
"210",135,9008
"249",804,8902
"1139",141,8549
"1272",37,8194
"1511",84,7920
"34",68,7486
"397",77,7242
"31",1387,7216
"567",207,6800
"1457",120,6770
"r3 b",162,6758
"1013",175,6683
"1467",722,6658
"460",69,6610
"773",31,6596
"308",29,6432
"1015",1238,6216
"1717",37,6076
"213",90,6072
"r3 f",1802,5963
"132",250,5962
"1522",289,5938
"227",7202,5897
"82",125,5728
"346",146,5676
"167",135,5632
"1144",400,5597
"1177",31,5518
"641",89,5504
"1134",469,5481
"1363",1010,5452
"319",84,5436
"1300",273,5324
"156",1076,4942
"1547",34,4896
"r3 y",428,4886
"980",68,4801
"988",90,4557
"r3 x",750,4452
"442",108,4379
"629",852,4336
"51",94,4260
"11",11,4258
"195",557,4179
"94",25,4050
"1100",41,3888
"277",39,3840
"101",9509,3836
"325",262,3696
"187",950,3684
"66",396,3658
"1080",260,3615
"1280",254,3600
"482",400,3460
"1526",55,3456
"1715",581,3380
"311",152,3216
"1276",183,3189
"125",294,3172
"1532",764,3167
"147",26,3146
"179",68,3110
"785",69,3066
"1061",546,3055
"1109",159,2974
"1843",2219,2956
"1489",266,2937
"1474",271,2934
"421",5648,2849
"518",28,2774
"1707",416,2752
"15",22,2728
"1",29,2609
"1424",1972,2565
"28",51,2558
"268",48,2524
"121",95,2510
"124",37,2497
"85",14,2467
"155",130,2448
"16",69,2436
"395",43,2408
"194",65,2353
"465",11,2240
"236",32,2219
"17",87,2118
"680",2775,2048
"93",108,2015
"1527",139,1982
"1402",116,1972
"302",27,1957
"854",332,1905
"359",766,1900
"357",118,1868
"142",182,1858
"12",50,1850
"105",39,1805
"r3 D",69,1776
"314",41,1763
"732",125,1759
"1714",5,1755
"1520",245,1730
"575",78,1724
"265",175,1694
"141",115,1690
"1366",901,1687
"541",151,1577
"355",21,1575
"131",10,1572
"1512",57,1552
"402",310,1525
"1622",72,1496
"435",157,1491
"923",240,1481
"1524",64,1470
"1123",56,1458
"900",188,1451
"1713",6,1446
"1107",10,1440
"762",75,1411
"635",178,1411
"431",157,1408
"562",32,1399
"691",1676,1396
"1257",148,1378
"197",37,1364
"401",75,1354
"154",85,1348
"72",38,1348
"255",186,1344
"13",7,1328
"425",187,1298
"1706",41,1296
"996",77,1296
"561",122,1292
"1849",860,1281
"513",179,1281
"745",66,1278
"457",193,1270
"833",42,1260
"739",81,1254
"119",104,1252
"384",23,1224
"88",210,1198
"1553",34,1190
"1070",64,1190
"315",36,1190
"494",83,1155
"41",29,1149
"1460",50,1140
"23",14,1134
"301",11,1133
"1050",34,1105
"153",62,1101
"97",6,1086
"139",1269,1081
"1043",77,1078
"150",97,1077
"1140",54,1056
"585",33,1054
"256",800,1050
"68",161,1032
"1145",53,1018
"1130",97,1008
"320",210,1008
"973",59,988
"14",13,988
"0",7,980
"559",88,976
"885",315,970
"56",254,956
"304",168,942
"427",74,940
"887",58,924
"1376",172,904
"37",54,896
"633",121,876
"238",260,873
"552",29,870
"692",455,864
"296",2670,822
"929",17,816
"166",332,816
"521",71,814
"1785",108,812
"252",26,806
"341",52,800
"354",319,788
"r3 e",68,784
"607",23,782
"312",41,748
"1093",51,737
"447",1239,733
"363",238,724
"1129",15,720
"151",51,720
"685",60,708
"586",101,704
"134",33,693
"497",318,691
"145",46,690
"324",14,686
"118",34,683
"182",33,664
"1837",464,656
"1008",35,630
"853",44,630
"829",38,627
"434",43,615
"863",1157,612
"1523",38,589
"284",45,589
"746",18,588
"114",26,588
"659",134,577
"45",10,574
"351",53,570
"468",99,560
"1030",37,555
"112",38,555
"761",482,545
"1098",15,540
"757",19,540
"130",211,533
"568",11,528
"1104",35,525
"705",252,520
"727",63,514
"1081",17,510
"1005",109,510
"198",38,507
"622",265,505
"1375",57,496
"32",24,486
"742",45,484
"279",110,481
"839",11,480
"368",38,468
"1389",24,465
"1187",22,462
"81",139,460
"237",88,456
"91",67,450
"103",9,441
"407",212,435
"1404",12,434
"1192",25,432
"146",206,432
"740",16,430
"1461",70,420
"576",66,420
"882",47,414
"1020",282,411
"864",224,410
"25",7,410
"1550",6,408
"285",52,405
"7",7,400
"1090",72,399
"1560",14,396
"140",127,396
"87",27,396
"1069",66,395
"662",104,392
"547",48,392
"454",109,392
"83",16,392
"128",24,384
"1111",20,380
"564",132,380
"229",30,380
"230",51,376
"1136",30,375
"608",20,375
"60",51,374
"211",71,370
"1716",5,365
"1328",213,365
"217",9,360
"175",69,360
"741",70,352
"484",237,352
"58",13,350
"759",23,345
"1156",69,343
"912",502,339
"251",25,333
"1141",78,330
"212",198,328
"1103",21,327
"1178",112,320
"756",35,319
"273",35,316
"1179",65,314
"78",26,312
"61",19,312
"1564",10,310
"932",13,308
"r3 g",39,301
"1121",53,299
"1007",56,298
"177",86,296
"1543",14,294
"448",128,293
"1456",23,292
"874",63,290
"565",33,290
"524",90,288
"387",41,288
"137",13,286
"1088",45,285
"55",23,283
"1163",42,280
"323",28,280
"992",41,273
"386",44,272
"1780",28,266
"1108",27,266
"22",19,266
"379",44,264
"1518",5,260
"253",57,260
"1047",88,258
"729",747,257
"738",33,256
"554",42,252
"257",65,252
"1117",16,240
"784",4,240
"1352",410,238
"952",64,238
"305",40,238
"107",39,232
"1395",133,231
"869",118,229
"1842",62,224
"86",316,221
"432",13,220
"173",131,219
"262",19,217
"48",7,217
"1023",52,216
"517",58,216
"529",93,214
"r3 r",18,210
"228",309,210
"695",58,205
"1781",51,203
"1379",106,201
"69",8,200
"9",4,200
"349",9,198
"342",22,198
"861",99,197
"1342",183,196
"1327",57,196
"159",830,195
"231",150,194
"647",180,193
"478",10,190
"369",103,186
"169",44,184
"1364",29,180
"1355",44,180
"1298",59,180
"543",16,180
"999",55,177
"1160",25,175
"18",40,174
"1072",9,171
"665",34,170
"653",44,170
"1049",61,168
"39",55,168
"526",121,166
"481",24,165
"362",24,165
"377",147,162
"1335",62,161
"519",32,160
"98",40,160
"64",43,160
"361",33,156
"254",63,155
"52",7,154
"1127",357,152
"627",132,151
"1709",50,150
"628",16,150
"445",10,150
"516",31,149
"495",52,147
"382",5,145
"642",210,144
"106",28,144
"1344",61,141
"1064",128,141
"1421",123,140
"1702",149,139
"677",41,138
"534",26,137
"849",139,135
"440",98,135
"116",16,135
"20",79,135
"789",24,132
"35",22,132
"27",24,132
"99",50,130
"634",35,127
"1542",9,126
"1432",57,126
"1377",31,124
"375",2,122
"307",63,122
"1082",8,120
"571",23,120
"206",51,120
"233",816,119
"947",44,116
"365",182,116
"1044",59,114
"192",79,111
"1362",414,110
"436",19,110
"79",134,108
"1277",56,107
"911",244,107
"645",58,106
"1704",15,105
"1262",7,105
"913",195,103
"875",20,102
"921",71,101
"1148",14,98
"1279",54,97
"127",6,96
"708",317,95
"1710",103,92
"374",182,92
"1021",136,91
"204",13,91
"92",22,91
"1562",6,90
"1548",6,90
"1348",122,90
"540",130,88
"914",57,87
"260",57,85
"1779",13,84
"1420",13,84
"542",28,84
"430",6,84
"267",4,84
"126",29,84
"36",30,84
"1116",685,83
"1333",107,81
"74",95,80
"348",55,79
"1113",26,78
"566",57,78
"176",26,78
"1157",24,77
"1096",79,77
"264",146,76
"1459",84,73
"974",18,72
"275",33,72
"550",5,70
"510",98,70
"19",12,70
"766",26,69
"1373",27,68
"832",39,67
"560",30,67
"422",41,67
"1698",31,66
"1122",11,66
"300",33,63
"129",9,63
"8",7,63
"1329",35,62
"1019",261,62
"1846",97,61
"1509",4,60
"572",23,60
"258",19,60
"30",8,60
"944",607,59
"868",52,57
"903",60,56
"533",35,56
"190",29,56
"r3 B",59,55
"1558",82,55
"1284",107,55
"1383",25,54
"599",30,51
"71",46,51
"631",724,50
"946",113,48
"758",31,48
"700",68,48
"446",21,48
"250",12,48
"224",10,48
"1455",88,46
"274",42,45
"1341",30,44
"1278",72,44
"654",40,44
"4",74,44
"r3 F",47,43
"1097",43,43
"339",72,42
"1354",10,40
"441",20,40
"722",38,39
"158",82,38
"109",22,38
"895",37,37
"1853",22,36
"1566",9,36
"1142",54,36
"345",28,36
"276",31,36
"240",13,36
"1343",7,35
"62",5,35
"54",5,35
"r3 C",38,34
"235",56,33
"901",125,32
"1569",2,30
"77",40,30
"1339",56,29
"1164",88,28
"767",33,28
"735",10,28
"639",60,28
"537",15,28
"1712",26,26
"656",75,26
"163",48,26
"512",31,25
"313",28,24
"527",23,23
"1417",55,22
"949",29,22
"438",36,22
"75",13,22
"1132",7,21
"380",21,21
"370",271,21
"648",5,20
"259",19,19
"734",15,18
"731",153,18
"505",6,18
"1182",16,16
"1161",16,16
"715",17,15
"406",109,15
"r3 A",18,14
"1544",9,14
"978",56,14
"764",14,14
"350",30,14
"317",14,14
"40",6,14
"1685",14,13
"364",13,13
"269",24,13
"1431",12,12
"1410",12,12
"411",13,12
"681",56,11
"207",5,10
"1699",13,9
"1281",21,9
"763",9,9
"409",9,9
"1018",11,7
"1567",3,6
"1557",6,6
"843",13,6
"178",5,5
"1568",2,4
"1529",2,2
"1285",2,2
"r3 H",7,0
"r3 E",7,0
"r3 z",7,0
"r3 w",7,0
"r3 v",7,0
"r3 t",7,0
"r3 s",6,0
"r3 p",7,0
"r3 q",7,0
"r3 n",7,0
"r3 o",7,0
"r3 l",6,0
"r3 j",7,0
"r3 k",7,0
"r3 h",7,0
"r3 i",7,0
"r3 c",7,0
"r3 d",7,0
"r3 a",6,0
"1855",4,0
"1856",130,0
"1854",5,0
"1851",5,0
"1852",145,0
"1850",20,0
"1847",17,0
"1848",76,0
"1844",159,0
"1845",15,0
"1840",135,0
"1841",11,0
"1838",19,0
"1839",21,0
"1836",23,0
"1834",64,0
"1835",250,0
"1832",117,0
"1833",20,0
"1831",30,0
"1829",41,0
"1830",1,0
"1827",567,0
"1828",30,0
"1825",69,0
"1826",140,0
"1823",92,0
"1824",5,0
"1821",6,0
"1822",114,0
"1819",24,0
"1820",65,0
"1817",91,0
"1818",307,0
"1816",85,0
"1814",4,0
"1815",4,0
"1812",17,0
"1813",18,0
"1810",61,0
"1811",75,0
"1808",78,0
"1809",207,0
"1806",168,0
"1807",31,0
"1804",128,0
"1805",58,0
"1802",61,0
"1803",68,0
"1801",78,0
"1799",7,0
"1800",205,0
"1797",33,0
"1798",21,0
"1795",23,0
"1796",26,0
"1793",24,0
"1794",6,0
"1791",7,0
"1792",242,0
"1789",7,0
"1790",7,0
"1787",37,0
"1788",211,0
"1786",361,0
"1784",62,0
"1782",42,0
"1783",71,0
"1777",204,0
"1778",28,0
"1775",53,0
"1776",13,0
"1773",23,0
"1774",108,0
"1772",580,0
"1770",61,0
"1771",15,0
"1768",60,0
"1769",460,0
"1766",200,0
"1767",30,0
"1764",240,0
"1765",184,0
"1762",13,0
"1763",22,0
"1760",10,0
"1761",13,0
"1758",24,0
"1759",28,0
"1757",14,0
"1755",16,0
"1756",30,0
"1753",73,0
"1754",34,0
"1751",29,0
"1752",10,0
"1749",17,0
"1750",23,0
"1747",78,0
"1748",24,0
"1745",22,0
"1746",4,0
"1743",27,0
"1744",4,0
"1742",43,0
"1740",332,0
"1741",581,0
"1738",5,0
"1739",5,0
"1736",93,0
"1737",5,0
"1734",90,0
"1735",78,0
"1732",408,0
"1733",137,0
"1730",118,0
"1731",33,0
"1728",46,0
"1729",46,0
"1727",21,0
"1725",146,0
"1726",74,0
"1723",4,0
"1724",53,0
"1721",117,0
"1722",4,0
"1720",64,0
"1718",4,0
"1719",4,0
"1711",6,0
"1708",3,0
"1705",56,0
"1703",18,0
"1701",135,0
"1700",17,0
"1696",51,0
"1697",136,0
"1694",122,0
"1695",616,0
"1692",31,0
"1693",220,0
"1690",21,0
"1691",16,0
"1688",3,0
"1689",191,0
"1686",6,0
"1687",67,0
"1684",14,0
"1683",57,0
"1681",34,0
"1682",34,0
"1679",223,0
"1680",102,0
"1677",1168,0
"1678",16,0
"1675",9,0
"1676",32,0
"1673",318,0
"1674",9,0
"1671",18,0
"1672",77,0
"1669",576,0
"1670",6,0
"1668",14,0
"1666",6,0
"1667",96,0
"1664",6,0
"1665",1460,0
"1662",4,0
"1663",93,0
"1661",71,0
"1659",102,0
"1660",1068,0
"1657",1218,0
"1658",414,0
"1655",72,0
"1656",136,0
"1654",5,0
"1652",26,0
"1653",10,0
"1650",79,0
"1651",109,0
"1648",11,0
"1649",91,0
"1646",282,0
"1647",36,0
"1644",9,0
"1645",67,0
"1642",29,0
"1643",18,0
"1640",69,0
"1641",236,0
"1639",11,0
"1637",6,0
"1638",16,0
"1635",4,0
"1636",76,0
"1633",6,0
"1634",45,0
"1631",160,0
"1632",29,0
"1629",8,0
"1630",6,0
"1627",287,0
"1628",352,0
"1625",273,0
"1626",6,0
"1624",6,0
"1623",13,0
"1620",163,0
"1621",151,0
"1618",217,0
"1619",34,0
"1616",106,0
"1617",86,0
"1614",125,0
"1615",90,0
"1612",9,0
"1613",9,0
"1610",123,0
"1611",120,0
"1609",34,0
"1607",85,0
"1608",36,0
"1605",34,0
"1606",95,0
"1603",34,0
"1604",36,0
"1602",34,0
"1600",934,0
"1601",227,0
"1598",34,0
"1599",61,0
"1596",52,0
"1597",45,0
"1595",52,0
"1593",96,0
"1594",4,0
"1591",109,0
"1592",199,0
"1589",109,0
"1590",128,0
"1587",119,0
"1588",106,0
"1585",152,0
"1586",124,0
"1583",59,0
"1584",148,0
"1581",26,0
"1582",27,0
"1580",159,0
"1578",16,0
"1579",16,0
"1576",66,0
"1577",43,0
"1574",42,0
"1575",16,0
"1572",18,0
"1573",16,0
"1570",2,0
"1571",70,0
"1565",7,0
"1563",147,0
"1559",10,0
"1555",142,0
"1556",6,0
"1554",114,0
"1551",4,0
"1552",41,0
"1549",3,0
"1546",10,0
"1545",3,0
"1541",6,0
"1539",447,0
"1540",9,0
"1537",3,0
"1538",80,0
"1536",4,0
"1534",24,0
"1535",57,0
"1533",86,0
"1530",53,0
"1531",16,0
"1528",74,0
"1525",42,0
"1521",76,0
"1519",5,0
"1517",549,0
"1515",64,0
"1516",245,0
"1513",2,0
"1514",5,0
"1510",63,0
"1507",11,0
"1508",5,0
"1506",64,0
"1504",2,0
"1505",11,0
"1502",95,0
"1503",2,0
"1500",108,0
"1501",51,0
"1498",7,0
"1499",17,0
"1496",50,0
"1497",85,0
"1494",2,0
"1495",74,0
"1492",10,0
"1493",36,0
"1491",20,0
"1490",6,0
"1487",5,0
"1488",185,0
"1485",8,0
"1486",20,0
"1484",9,0
"1482",8,0
"1483",9,0
"1480",8,0
"1481",9,0
"1478",8,0
"1479",9,0
"1477",116,0
"1475",6,0
"1476",312,0
"1473",174,0
"1471",105,0
"1472",95,0
"1469",20,0
"1470",96,0
"1468",29,0
"1465",203,0
"1466",10,0
"1463",130,0
"1464",130,0
"1462",7,0
"1458",151,0
"1454",202,0
"1452",73,0
"1453",131,0
"1450",6,0
"1451",25,0
"1448",4,0
"1449",180,0
"1447",31,0
"1445",27,0
"1446",6,0
"1443",91,0
"1444",3,0
"1441",62,0
"1442",35,0
"1439",176,0
"1440",54,0
"1437",94,0
"1438",1,0
"1435",8,0
"1436",32,0
"1433",21,0
"1434",7,0
"1430",82,0
"1428",30,0
"1429",60,0
"1426",29,0
"1427",4,0
"1425",19,0
"1423",611,0
"1422",119,0
"1419",17,0
"1418",73,0
"1416",37,0
"1414",91,0
"1415",21,0
"1412",83,0
"1413",42,0
"1411",58,0
"1408",35,0
"1409",51,0
"1406",22,0
"1407",26,0
"1405",41,0
"1403",38,0
"1401",12,0
"1399",47,0
"1400",59,0
"1397",32,0
"1398",76,0
"1396",82,0
"1393",21,0
"1394",54,0
"1391",53,0
"1392",19,0
"1390",445,0
"1388",75,0
"1386",65,0
"1387",111,0
"1384",55,0
"1385",65,0
"1382",8,0
"1380",137,0
"1378",96,0
"1374",93,0
"1371",143,0
"1372",61,0
"1369",35,0
"1370",21,0
"1367",832,0
"1368",29,0
"1365",406,0
"1361",127,0
"1359",37,0
"1360",273,0
"1358",46,0
"1356",44,0
"1357",60,0
"1353",177,0
"1350",69,0
"1351",95,0
"1349",25,0
"1346",165,0
"1347",93,0
"1345",110,0
"1340",28,0
"1337",102,0
"1338",33,0
"1336",133,0
"1334",116,0
"1331",30,0
"1332",161,0
"1330",87,0
"1326",48,0
"1324",60,0
"1325",454,0
"1322",256,0
"1323",409,0
"1320",24,0
"1321",33,0
"1318",720,0
"1319",196,0
"1316",69,0
"1317",11,0
"1314",135,0
"1315",20,0
"1313",29,0
"1311",36,0
"1312",45,0
"1309",13,0
"1310",46,0
"1307",142,0
"1308",10,0
"1306",182,0
"1304",299,0
"1305",45,0
"1302",41,0
"1303",44,0
"1301",199,0
"1299",54,0
"1297",22,0
"1295",102,0
"1296",386,0
"1293",874,0
"1294",102,0
"1291",188,0
"1292",151,0
"1289",26,0
"1290",61,0
"1287",66,0
"1288",20,0
"1286",23,0
"1282",92,0
"1283",44,0
"1274",10,0
"1275",305,0
"1273",69,0
"1270",42,0
"1271",292,0
"1269",20,0
"1267",75,0
"1268",727,0
"1265",44,0
"1266",26,0
"1263",96,0
"1264",48,0
"1261",381,0
"1259",59,0
"1260",26,0
"1258",61,0
"1255",27,0
"1256",70,0
"1254",140,0
"1252",15,0
"1253",40,0
"1250",30,0
"1251",63,0
"1248",2013,0
"1249",141,0
"1247",15,0
"1245",33,0
"1246",1219,0
"1243",258,0
"1244",55,0
"1241",439,0
"1242",220,0
"1240",78,0
"1238",103,0
"1239",146,0
"1236",242,0
"1237",62,0
"1234",204,0
"1235",158,0
"1232",288,0
"1233",75,0
"1230",135,0
"1231",2713,0
"1228",42,0
"1229",163,0
"1226",82,0
"1227",61,0
"1225",17,0
"1223",60,0
"1224",35,0
"1221",318,0
"1222",344,0
"1219",256,0
"1220",320,0
"1217",16,0
"1218",332,0
"1215",16,0
"1216",176,0
"1213",113,0
"1214",64,0
"1211",171,0
"1212",146,0
"1210",39,0
"1208",22,0
"1209",50,0
"1206",39,0
"1207",188,0
"1204",87,0
"1205",109,0
"1202",33,0
"1203",53,0
"1200",144,0
"1201",142,0
"1198",206,0
"1199",21,0
"1196",42,0
"1197",59,0
"1195",35,0
"1193",43,0
"1194",136,0
"1191",37,0
"1189",91,0
"1190",132,0
"1188",110,0
"1186",6,0
"1184",26,0
"1185",4,0
"1183",240,0
"1181",11,0
"1180",11,0
"1175",18,0
"1176",122,0
"1173",65,0
"1174",78,0
"1171",138,0
"1172",6,0
"1169",170,0
"1170",58,0
"1167",11,0
"1168",78,0
"1166",23,0
"1165",37,0
"1162",13,0
"1158",80,0
"1159",24,0
"1154",45,0
"1155",21,0
"1152",9,0
"1153",20,0
"1151",35,0
"1149",43,0
"1150",15,0
"1147",25,0
"1146",58,0
"1143",196,0
"1137",32,0
"1138",85,0
"1135",17,0
"1133",44,0
"1131",27,0
"1125",30,0
"1126",147,0
"1124",4,0
"1118",982,0
"1119",133,0
"1114",12,0
"1115",20,0
"1112",67,0
"1110",13,0
"1105",36,0
"1106",19,0
"1101",93,0
"1102",89,0
"1099",42,0
"1095",35,0
"1094",133,0
"1092",154,0
"1091",30,0
"1089",24,0
"1086",603,0
"1087",80,0
"1084",118,0
"1085",39,0
"1083",65,0
"1078",38,0
"1079",5,0
"1077",82,0
"1075",61,0
"1076",729,0
"1073",136,0
"1074",97,0
"1071",525,0
"1068",52,0
"1066",34,0
"1067",181,0
"1063",35,0
"1062",130,0
"1059",27,0
"1060",51,0
"1057",15,0
"1058",162,0
"1055",58,0
"1056",43,0
"1053",124,0
"1054",7,0
"1051",59,0
"1052",115,0
"1048",40,0
"1046",15,0
"1045",9,0
"1042",91,0
"1040",105,0
"1041",13,0
"1038",38,0
"1039",40,0
"1036",129,0
"1037",72,0
"1034",44,0
"1035",50,0
"1033",22,0
"1031",99,0
"1032",59,0
"1029",45,0
"1027",47,0
"1028",49,0
"1025",28,0
"1026",41,0
"1024",219,0
"1022",8,0
"1016",115,0
"1017",487,0
"1014",194,0
"1012",93,0
"1011",64,0
"1009",48,0
"1010",219,0
"1006",99,0
"1004",57,0
"1002",73,0
"1003",20,0
"1000",54,0
"1001",173,0
"998",31,0
"997",78,0
"994",15,0
"995",13,0
"993",429,0
"990",227,0
"991",79,0
"989",261,0
"987",62,0
"985",58,0
"986",42,0
"983",124,0
"984",24,0
"982",110,0
"979",184,0
"977",24,0
"975",66,0
"976",80,0
"972",87,0
"970",28,0
"971",127,0
"968",260,0
"969",22,0
"966",28,0
"967",46,0
"964",137,0
"965",54,0
"962",128,0
"963",133,0
"960",40,0
"961",93,0
"959",74,0
"957",68,0
"958",69,0
"955",27,0
"956",44,0
"953",70,0
"954",17,0
"950",146,0
"951",28,0
"948",48,0
"945",17,0
"943",66,0
"941",19,0
"942",422,0
"939",244,0
"940",109,0
"937",55,0
"938",173,0
"935",85,0
"936",26,0
"933",55,0
"934",57,0
"931",32,0
"930",158,0
"928",15,0
"926",73,0
"927",22,0
"924",73,0
"925",75,0
"922",106,0
"920",22,0
"918",40,0
"919",259,0
"917",546,0
"915",54,0
"909",279,0
"910",88,0
"907",10,0
"908",100,0
"905",225,0
"906",80,0
"904",148,0
"902",57,0
"898",67,0
"899",71,0
"896",44,0
"897",25,0
"894",40,0
"892",81,0
"893",8,0
"890",122,0
"891",72,0
"888",38,0
"889",25,0
"886",21,0
"883",36,0
"884",284,0
"881",27,0
"879",98,0
"880",65,0
"877",120,0
"878",109,0
"876",103,0
"873",32,0
"871",29,0
"872",150,0
"870",84,0
"866",104,0
"867",33,0
"865",30,0
"862",447,0
"860",102,0
"858",67,0
"859",47,0
"856",18,0
"857",22,0
"855",165,0
"851",301,0
"852",96,0
"850",53,0
"847",103,0
"848",160,0
"845",94,0
"846",267,0
"844",13,0
"842",497,0
"840",43,0
"838",12,0
"836",206,0
"837",21,0
"834",63,0
"835",68,0
"831",42,0
"830",29,0
"827",7,0
"828",30,0
"826",30,0
"824",121,0
"825",94,0
"822",18,0
"823",423,0
"820",52,0
"821",23,0
"818",92,0
"819",68,0
"816",49,0
"817",324,0
"814",66,0
"815",186,0
"812",39,0
"813",14,0
"811",30,0
"809",69,0
"810",80,0
"807",127,0
"808",16,0
"805",11,0
"806",5,0
"803",896,0
"804",28,0
"801",96,0
"802",269,0
"799",66,0
"800",42,0
"797",77,0
"798",57,0
"796",31,0
"794",24,0
"795",18,0
"792",62,0
"793",29,0
"790",229,0
"791",23,0
"788",179,0
"786",1428,0
"787",192,0
"782",29,0
"783",85,0
"781",20,0
"779",31,0
"780",20,0
"777",98,0
"778",65,0
"775",26,0
"776",31,0
"774",396,0
"772",20,0
"770",13,0
"771",9,0
"768",345,0
"769",72,0
"765",24,0
"760",17,0
"755",157,0
"753",38,0
"754",114,0
"752",14,0
"750",78,0
"751",71,0
"748",58,0
"749",20,0
"747",18,0
"744",593,0
"743",145,0
"737",650,0
"736",6,0
"733",58,0
"730",52,0
"728",59,0
"725",17,0
"726",40,0
"723",210,0
"724",49,0
"720",144,0
"721",148,0
"718",3368,0
"719",397,0
"716",33,0
"717",389,0
"713",76,0
"714",11,0
"711",39,0
"712",19,0
"709",15,0
"710",21,0
"706",19,0
"707",180,0
"704",89,0
"702",213,0
"703",183,0
"698",51,0
"699",53,0
"696",34,0
"697",4,0
"694",154,0
"693",42,0
"689",50,0
"690",88,0
"687",55,0
"688",43,0
"686",33,0
"683",69,0
"684",38,0
"679",982,0
"678",142,0
"676",67,0
"674",40,0
"675",75,0
"672",70,0
"673",17,0
"670",57,0
"671",366,0
"668",79,0
"669",56,0
"666",143,0
"667",124,0
"664",72,0
"663",9,0
"661",153,0
"660",79,0
"657",20,0
"658",75,0
"655",527,0
"652",15,0
"650",182,0
"651",36,0
"649",603,0
"646",52,0
"643",66,0
"644",700,0
"640",127,0
"637",51,0
"638",393,0
"636",29,0
"632",11,0
"630",33,0
"626",8,0
"624",33,0
"625",113,0
"623",21,0
"620",15,0
"621",325,0
"619",19,0
"617",24,0
"618",155,0
"615",85,0
"616",832,0
"613",405,0
"614",526,0
"611",265,0
"612",36,0
"609",368,0
"610",46,0
"605",35,0
"606",42,0
"604",190,0
"602",13,0
"603",247,0
"600",71,0
"601",424,0
"598",43,0
"597",55,0
"595",59,0
"596",38,0
"593",56,0
"594",248,0
"591",606,0
"592",39,0
"590",134,0
"588",712,0
"589",8,0
"587",40,0
"584",39,0
"582",38,0
"583",159,0
"580",4,0
"581",109,0
"578",29,0
"579",23,0
"577",1,0
"573",432,0
"574",16,0
"569",24,0
"570",65,0
"563",38,0
"558",47,0
"556",172,0
"557",14,0
"555",26,0
"553",322,0
"551",23,0
"548",61,0
"549",10,0
"546",26,0
"545",30,0
"544",149,0
"539",52,0
"538",37,0
"536",30,0
"535",104,0
"532",50,0
"531",26,0
"530",23,0
"528",74,0
"525",26,0
"523",32,0
"522",112,0
"520",63,0
"514",33,0
"515",111,0
"511",273,0
"508",15,0
"509",40,0
"506",21,0
"507",282,0
"504",283,0
"502",6,0
"503",80,0
"501",20,0
"499",68,0
"500",22,0
"498",23,0
"496",53,0
"493",69,0
"491",117,0
"492",45,0
"489",34,0
"490",59,0
"487",79,0
"488",123,0
"486",40,0
"485",89,0
"483",11,0
"480",112,0
"479",102,0
"477",43,0
"475",22,0
"476",51,0
"473",41,0
"474",29,0
"470",6,0
"471",164,0
"469",76,0
"466",42,0
"467",95,0
"464",52,0
"462",290,0
"463",61,0
"461",72,0
"458",49,0
"459",35,0
"456",44,0
"453",83,0
"451",200,0
"452",69,0
"449",13,0
"443",51,0
"444",7,0
"439",86,0
"437",63,0
"433",117,0
"428",25,0
"429",165,0
"426",35,0
"423",51,0
"424",35,0
"419",46,0
"420",1543,0
"417",122,0
"418",30,0
"415",14,0
"416",97,0
"413",112,0
"414",98,0
"412",133,0
"410",240,0
"408",19,0
"404",281,0
"405",458,0
"403",26,0
"400",54,0
"398",55,0
"399",690,0
"396",113,0
"393",14,0
"394",85,0
"391",70,0
"392",668,0
"389",501,0
"390",14,0
"388",28,0
"385",4,0
"383",44,0
"381",636,0
"378",46,0
"376",32,0
"372",17,0
"373",19,0
"371",19,0
"367",53,0
"366",16,0
"360",14,0
"358",7,0
"356",592,0
"353",114,0
"352",199,0
"347",43,0
"343",109,0
"344",63,0
"340",310,0
"338",30,0
"336",25,0
"337",88,0
"334",39,0
"335",705,0
"332",28,0
"333",601,0
"330",36,0
"331",598,0
"328",108,0
"329",110,0
"326",19,0
"327",12,0
"322",77,0
"318",30,0
"316",17,0
"309",95,0
"310",88,0
"306",21,0
"303",8,0
"299",36,0
"297",14,0
"298",38,0
"295",26,0
"294",1354,0
"292",23,0
"293",452,0
"290",85,0
"291",1464,0
"288",46,0
"289",72,0
"286",71,0
"287",22,0
"282",9,0
"283",21,0
"280",307,0
"278",37,0
"271",17,0
"272",108,0
"270",229,0
"266",36,0
"263",12,0
"261",35,0
"247",115,0
"248",58,0
"245",32,0
"246",129,0
"243",43,0
"244",36,0
"242",104,0
"241",32,0
"234",48,0
"232",23,0
"225",31,0
"226",82,0
"223",5,0
"221",7,0
"222",82,0
"220",36,0
"218",9,0
"219",60,0
"214",37,0
"215",23,0
"208",307,0
"205",711,0
"203",39,0
"202",88,0
"199",99,0
"196",17,0
"193",30,0
"191",90,0
"188",46,0
"189",44,0
"186",669,0
"184",7,0
"185",54,0
"183",18,0
"181",99,0
"180",6,0
"174",52,0
"172",61,0
"170",29,0
"171",102,0
"168",21,0
"164",240,0
"165",6,0
"162",21,0
"161",18,0
"160",35,0
"157",9,0
"152",47,0
"149",10,0
"148",14,0
"144",124,0
"143",25,0
"138",27,0
"136",132,0
"135",842,0
"133",72,0
"122",40,0
"123",33,0
"120",29,0
"117",23,0
"115",6,0
"113",9,0
"111",54,0
"110",10,0
"108",6,0
"104",88,0
"102",31,0
"100",25,0
"96",9,0
"95",51,0
"90",170,0
"89",141,0
"84",6,0
"80",75,0
"76",33,0
"73",27,0
"70",42,0
"67",382,0
"63",188,0
"57",11,0
"53",4,0
"50",62,0
"46",8,0
"47",164,0
"44",60,0
"42",13,0
"38",20,0
"33",4,0
"26",7,0
"24",27,0
"21",17,0
"6",6,0


==> data/icounts/sqlpractice-icount.csv <==
sqlpractice-replay.wasm:0x1072:Code[0]: expected 4878 data segments, missing data section


==> data/icounts/virtualkc-icount.csv <==
function,static,dynamic
"4",143,5381
"589",259,259
"716",14,28
"r3 main",9,8
"r3 _pthread_mutexattr_init",7,0
"r3 ___atomic_fetch_add_8",7,0
"r3 _pthread_mutex_destroy",7,0
"r3 _pthread_mutex_init",7,0
"r3 _llvm_trap",6,0
"r3 _nanosleep",7,0
"r3 _glViewport",6,0
"r3 _glVertexAttribDivisorEXT",6,0
"r3 _glVertexAttribPointer",6,0
"r3 _glUniformMatrix4fv",6,0
"r3 _glUseProgram",6,0
"r3 _glUniform3fv",6,0
"r3 _glUniform4fv",6,0
"r3 _glUniform2fv",6,0
"r3 _glUniform1fv",6,0
"r3 _glUniform1i",6,0
"r3 _glTexParameteri",6,0
"r3 _glTexSubImage2D",6,0
"r3 _glStencilOpSeparate",6,0
"r3 _glTexImage2D",6,0
"r3 _glStencilOp",6,0
"r3 _glStencilFuncSeparate",6,0
"r3 _glStencilMask",6,0
"r3 _glStencilFunc",6,0
"r3 _glScissor",6,0
"r3 _glShaderSource",6,0
"r3 _glRenderbufferStorage",6,0
"r3 _glLinkProgram",6,0
"r3 _glPolygonOffset",6,0
"r3 _glGetString",7,0
"r3 _glGetUniformLocation",7,0
"r3 _glGetShaderInfoLog",6,0
"r3 _glGetShaderiv",6,0
"r3 _glGetProgramiv",6,0
"r3 _glGetIntegerv",6,0
"r3 _glGetProgramInfoLog",6,0
"r3 _glGetAttribLocation",7,0
"r3 _glGenRenderbuffers",6,0
"r3 _glGenTextures",6,0
"r3 _glGenBuffers",6,0
"r3 _glEnableVertexAttribArray",6,0
"r3 _glFrontFace",6,0
"r3 _glDrawElements",6,0
"r3 _glEnable",6,0
"r3 _glDisableVertexAttribArray",6,0
"r3 _glDrawArrays",6,0
"r3 _glDisable",6,0
"r3 _glDepthFunc",6,0
"r3 _glDepthMask",6,0
"r3 _glDeleteTextures",6,0
"r3 _glDeleteRenderbuffers",6,0
"r3 _glDeleteShader",6,0
"r3 _glDeleteProgram",6,0
"r3 _glDeleteBuffers",6,0
"r3 _glDeleteFramebuffers",6,0
"r3 _glCreateShader",7,0
"r3 _glCullFace",6,0
"r3 _glCompressedTexImage2D",6,0
"r3 _glCreateProgram",7,0
"r3 _glCompileShader",6,0
"r3 _glClearStencil",6,0
"r3 _glColorMask",6,0
"r3 _glClearColor",6,0
"r3 _glClearDepthf",6,0
"r3 _glBufferSubData",6,0
"r3 _glClear",6,0
"r3 _glBufferData",6,0
"r3 _glBlendEquationSeparate",6,0
"r3 _glBlendFuncSeparate",6,0
"r3 _glBindTexture",6,0
"r3 _glBlendColor",6,0
"r3 _glBindFramebuffer",6,0
"r3 _glBindRenderbuffer",6,0
"r3 _glBindBuffer",6,0
"r3 _glActiveTexture",6,0
"r3 _glAttachShader",6,0
"r3 _emscripten_webgl_make_context_current",7,0
"r3 _emscripten_webgl_enable_extension",7,0
"r3 _emscripten_webgl_init_context_attributes",6,0
"r3 _emscripten_webgl_destroy_context",7,0
"r3 _emscripten_set_wheel_callback",7,0
"r3 _emscripten_webgl_create_context",7,0
"r3 _emscripten_set_touchmove_callback",7,0
"r3 _emscripten_set_touchstart_callback",7,0
"r3 _emscripten_set_touchcancel_callback",7,0
"r3 _emscripten_set_touchend_callback",7,0
"r3 _emscripten_set_resize_callback",7,0
"r3 _emscripten_set_mousemove_callback",7,0
"r3 _emscripten_set_mouseup_callback",7,0
"r3 _emscripten_set_mousedown_callback",7,0
"r3 _emscripten_set_keyup_callback",7,0
"r3 _emscripten_set_main_loop",6,0
"r3 _emscripten_set_keypress_callback",7,0
"r3 _emscripten_set_deviceorientation_callback",7,0
"r3 _emscripten_set_keydown_callback",7,0
"r3 _emscripten_set_canvas_element_size",7,0
"r3 _emscripten_set_devicemotion_callback",7,0
"r3 _emscripten_request_fullscreen_strategy",7,0
"r3 _emscripten_request_pointerlock",7,0
"r3 _emscripten_memcpy_big",7,0
"r3 _emscripten_get_gamepad_status",7,0
"r3 _emscripten_get_now",7,0
"r3 _emscripten_get_element_css_size",7,0
"r3 _emscripten_exit_soft_fullscreen",7,0
"r3 _emscripten_get_canvas_element_size",7,0
"r3 _emscripten_exit_pointerlock",7,0
"r3 _emscripten_cancel_main_loop",6,0
"r3 _emscripten_enter_soft_fullscreen",7,0
"r3 _emscripten_asm_const_i",7,0
"r3 _emscripten_async_wget_data",6,0
"r3 ___unlock",6,0
"r3 _abort",6,0
"r3 ___syscall6",7,0
"r3 ___syscall5",7,0
"r3 ___syscall54",7,0
"r3 ___syscall146",7,0
"r3 ___syscall221",7,0
"r3 ___syscall140",7,0
"r3 ___syscall145",7,0
"r3 ___setErrNo",6,0
"r3 ___cxa_pure_virtual",6,0
"r3 ___lock",6,0
"r3 _SDL_OpenAudio",7,0
"r3 _SDL_PauseAudio",6,0
"r3 abortOnCannotGrowMemory",7,0
"r3 _SDL_CloseAudio",6,0
"r3 getTotalMemory",7,0
"r3 abort",6,0
"r3 enlargeMemory",7,0
"r3 f64-rem",7,0
"715",2,0
"714",4597,0
"712",222,0
"713",8,0
"710",8,0
"711",11,0
"708",11,0
"709",222,0
"707",8,0
"705",11,0
"706",222,0
"704",8,0
"702",222,0
"703",143,0
"701",11,0
"699",222,0
"700",8,0
"697",8,0
"698",11,0
"695",11,0
"696",222,0
"694",8,0
"692",23,0
"693",222,0
"691",11,0
"689",222,0
"690",8,0
"688",11,0
"686",222,0
"687",8,0
"684",8,0
"685",11,0
"682",11,0
"683",222,0
"681",171,0
"679",253,0
"680",8,0
"677",8,0
"678",11,0
"675",11,0
"676",253,0
"674",8,0
"672",11,0
"673",253,0
"670",23,0
"671",8,0
"668",7991,0
"669",253,0
"667",4,0
"665",19,0
"666",6869,0
"664",20,0
"662",208,0
"663",23,0
"661",4,0
"659",7,0
"660",1736,0
"657",18,0
"658",2071,0
"655",8,0
"656",11,0
"654",52,0
"652",945,0
"653",4,0
"651",58,0
"649",12,0
"650",4,0
"648",805,0
"646",68,0
"647",4,0
"644",1319,0
"645",4,0
"642",3238,0
"643",4,0
"641",237,0
"639",133,0
"640",241,0
"638",4,0
"636",4,0
"637",1033,0
"635",1568,0
"633",2491,0
"634",4,0
"631",155,0
"632",4,0
"629",478,0
"630",4,0
"628",359,0
"626",1122,0
"627",4,0
"624",8,0
"625",11,0
"622",11,0
"623",29,0
"621",8,0
"619",11,0
"620",29,0
"617",3,0
"618",8,0
"615",29,0
"616",847,0
"614",11,0
"612",29,0
"613",8,0
"611",4,0
"609",195,0
"610",912,0
"608",3708,0
"606",8,0
"607",11,0
"604",27,0
"605",70,0
"602",2228,0
"603",4,0
"601",4,0
"599",385,0
"600",277,0
"598",4,0
"596",7,0
"597",531,0
"595",59,0
"593",4,0
"594",1639,0
"591",4,0
"592",383,0
"590",74,0
"588",12,0
"586",55,0
"587",123,0
"585",16,0
"583",7,0
"584",1333,0
"582",19,0
"580",603,0
"581",17,0
"578",46,0
"579",30,0
"576",71,0
"577",4,0
"575",14,0
"573",95,0
"574",43,0
"571",29,0
"572",49,0
"569",28,0
"570",8,0
"568",23,0
"566",14,0
"567",12,0
"564",37,0
"565",31,0
"562",232,0
"563",5,0
"561",5,0
"559",11,0
"560",618,0
"558",8,0
"556",15768,0
"557",1765,0
"555",43,0
"553",8,0
"554",11,0
"551",96,0
"552",92,0
"549",66,0
"550",69,0
"548",54,0
"546",11,0
"547",511,0
"545",8,0
"543",96,0
"544",92,0
"542",65,0
"540",620,0
"541",62,0
"538",179,0
"539",55,0
"536",111,0
"537",133,0
"535",7,0
"533",8,0
"534",12,0
"532",12,0
"530",4,0
"531",7,0
"529",34,0
"527",71,0
"528",2371,0
"525",8,0
"526",12,0
"523",7,0
"524",40,0
"522",30,0
"520",12,0
"521",16,0
"518",11,0
"519",669,0
"516",695,0
"517",681,0
"515",1297,0
"513",486,0
"514",332,0
"511",301,0
"512",8,0
"509",11,0
"510",1946,0
"508",8,0
"506",11,0
"507",4,0
"505",8,0
"503",206,0
"504",1029,0
"502",222,0
"500",158,0
"501",176,0
"498",200,0
"499",198,0
"496",137,0
"497",195,0
"495",257,0
"493",23,0
"494",20,0
"492",11,0
"490",4,0
"491",7,0
"489",130,0
"487",176,0
"488",8,0
"485",29,0
"486",222,0
"483",5,0
"484",37,0
"482",17,0
"480",273,0
"481",28,0
"479",150,0
"477",112,0
"478",454,0
"476",11,0
"474",26,0
"475",29,0
"472",2,0
"473",2,0
"470",307,0
"471",3,0
"469",12,0
"467",222,0
"468",8,0
"465",131,0
"466",16,0
"463",8,0
"464",11,0
"462",222,0
"460",11,0
"461",250,0
"458",56,0
"459",8,0
"456",418,0
"457",125,0
"455",3,0
"453",11135,0
"454",222,0
"452",38,0
"450",106,0
"451",11,0
"449",8,0
"447",222,0
"448",10290,0
"445",8,0
"446",11,0
"443",11470,0
"444",222,0
"442",11,0
"440",17,0
"441",39,0
"439",8,0
"437",2,0
"438",95,0
"436",2,0
"434",185,0
"435",16,0
"432",2,0
"433",222,0
"430",57,0
"431",29,0
"429",127,0
"427",2,0
"428",47,0
"426",11,0
"424",50,0
"425",32,0
"423",219,0
"421",78,0
"422",8,0
"419",77,0
"420",213,0
"417",1387,0
"418",5,0
"416",222,0
"414",139,0
"415",42,0
"412",592,0
"413",718,0
"410",11,0
"411",1399,0
"409",256,0
"407",50,0
"408",35,0
"405",30,0
"406",8,0
"403",1772,0
"404",27,0
"402",222,0
"400",74,0
"401",145,0
"399",85,0
"397",87,0
"398",67,0
"396",90,0
"394",11,0
"395",518,0
"392",105,0
"393",29,0
"390",8,0
"391",147,0
"389",222,0
"387",51,0
"388",106,0
"386",11,0
"384",13,0
"385",59,0
"383",26,0
"381",8,0
"382",1215,0
"379",10,0
"380",9,0
"377",8,0
"378",7,0
"376",10,0
"374",4,0
"375",222,0
"373",4,0
"371",3,0
"372",11,0
"370",3,0
"368",8,0
"369",3,0
"366",11,0
"367",222,0
"364",222,0
"365",8,0
"363",11,0
"361",22505,0
"362",8,0
"359",11,0
"360",222,0
"357",222,0
"358",8,0
"356",11,0
"354",222,0
"355",8,0
"352",8,0
"353",11,0
"350",5235,0
"351",222,0
"349",11,0
"347",222,0
"348",8,0
"346",11,0
"344",222,0
"345",8,0
"343",11,0
"341",222,0
"342",8,0
"339",49,0
"340",11,0
"337",5,0
"338",1219,0
"336",702,0
"334",512,0
"335",1469,0
"333",1709,0
"331",165,0
"332",595,0
"330",294,0
"328",261,0
"329",210,0
"326",673,0
"327",519,0
"324",830,0
"325",747,0
"323",503,0
"321",448,0
"322",188,0
"320",1211,0
"318",2490,0
"319",557,0
"317",2,0
"315",257,0
"316",8456,0
"313",727,0
"314",543,0
"311",89,0
"312",12,0
"310",93,0
"308",183,0
"309",845,0
"306",127,0
"307",60,0
"304",600,0
"305",596,0
"303",178,0
"301",314,0
"302",273,0
"299",1362,0
"300",208,0
"297",257,0
"298",316,0
"296",2234,0
"294",180,0
"295",131,0
"293",297,0
"291",499,0
"292",158,0
"290",108,0
"288",242,0
"289",94,0
"286",558,0
"287",68,0
"284",561,0
"285",256,0
"283",469,0
"281",377,0
"282",147,0
"280",231,0
"278",209,0
"279",514,0
"277",290,0
"275",165,0
"276",254,0
"273",393,0
"274",1437,0
"271",96,0
"272",684,0
"270",185,0
"268",153,0
"269",225,0
"267",202,0
"265",524,0
"266",160,0
"264",495,0
"262",281,0
"263",303,0
"260",1537,0
"261",274,0
"258",582,0
"259",1124,0
"257",208,0
"255",189,0
"256",308,0
"253",625,0
"254",344,0
"251",325,0
"252",105,0
"250",139,0
"248",327,0
"249",1278,0
"246",1835,0
"247",1021,0
"244",288,0
"245",700,0
"243",466,0
"241",146,0
"242",4773,0
"240",89,0
"238",824,0
"239",560,0
"237",216,0
"235",129,0
"236",9,0
"233",78,0
"234",126,0
"231",523,0
"232",41,0
"230",253,0
"228",4,0
"229",4,0
"227",78,0
"225",50,0
"226",8,0
"224",235,0
"222",66,0
"223",9,0
"220",33,0
"221",24,0
"218",512,0
"219",89,0
"217",1239,0
"215",6,0
"216",128,0
"214",80,0
"212",4,0
"213",90,0
"211",4,0
"209",3,0
"210",3,0
"207",2,0
"208",282,0
"205",2452,0
"206",385,0
"204",2,0
"202",440,0
"203",1389,0
"200",314,0
"201",313,0
"198",274,0
"199",266,0
"197",184,0
"195",255,0
"196",190,0
"193",905,0
"194",270,0
"191",3339,0
"192",911,0
"190",2213,0
"188",3355,0
"189",419,0
"187",3962,0
"185",774,0
"186",151,0
"184",285,0
"182",100,0
"183",300,0
"180",403,0
"181",216,0
"178",735,0
"179",215,0
"177",453,0
"175",308,0
"176",295,0
"174",147,0
"172",109,0
"173",515,0
"171",156,0
"169",433,0
"170",490,0
"167",186,0
"168",172,0
"165",4037,0
"166",279,0
"164",445,0
"162",102,0
"163",292,0
"161",52,0
"159",175,0
"160",105,0
"158",1316,0
"156",4,0
"157",119,0
"154",37019,0
"155",507,0
"152",800,0
"153",2,0
"151",5629,0
"149",1344,0
"150",457,0
"147",2599,0
"148",221,0
"145",1668,0
"146",241,0
"144",215,0
"142",267,0
"143",598,0
"140",360,0
"141",158,0
"138",1495,0
"139",511,0
"137",566,0
"135",454,0
"136",386,0
"134",45,0
"132",44,0
"133",204,0
"131",1986,0
"129",117,0
"130",1933,0
"127",43,0
"128",13359,0
"125",132,0
"126",653,0
"124",16,0
"122",356,0
"123",191,0
"121",5,0
"119",172,0
"120",108,0
"118",220,0
"116",308,0
"117",415,0
"114",63,0
"115",131,0
"112",53,0
"113",61,0
"111",60076,0
"109",384,0
"110",246,0
"108",187,0
"106",10,0
"107",375,0
"105",77,0
"103",308,0
"104",44,0
"101",170,0
"102",165,0
"99",1287,0
"100",45,0
"98",198,0
"96",296,0
"97",290,0
"94",1029,0
"95",1210,0
"92",95,0
"93",133,0
"91",3,0
"89",886,0
"90",208,0
"87",163,0
"88",151,0
"85",6,0
"86",165,0
"84",106,0
"82",198,0
"83",120,0
"81",215,0
"79",172,0
"80",224,0
"78",313,0
"76",151,0
"77",244,0
"74",15,0
"75",61,0
"72",29,0
"73",162,0
"71",28,0
"69",549,0
"70",1154,0
"68",2062,0
"66",1959,0
"67",1863,0
"65",333,0
"63",32,0
"64",977,0
"61",310,0
"62",4,0
"59",238,0
"60",657,0
"58",342,0
"56",117,0
"57",234,0
"55",7033,0
"53",266,0
"54",149,0
"52",730,0
"50",18,0
"51",432,0
"48",459,0
"49",64,0
"46",2234,0
"47",66,0
"45",13,0
"43",783,0
"44",52,0
"41",6451,0
"42",1408,0
"39",53,0
"40",217,0
"38",518,0
"36",77,0
"37",225,0
"34",187,0
"35",19,0
"32",247,0
"33",4,0
"31",121,0
"29",48,0
"30",813,0
"28",132,0
"26",325,0
"27",841,0
"25",12,0
"23",132,0
"24",14389,0
"21",331,0
"22",1341,0
"19",114,0
"20",67,0
"18",227,0
"16",305,0
"17",15,0
"15",798,0
"13",4,0
"14",178,0
"12",2,0
"10",1995,0
"11",37,0
"8",203,0
"9",50,0
"6",3,0
"7",3,0
"5",224,0
"3",221,0
"2",58,0
"0",904,0
"1",3488,0

